Scalable Computation of $\mathcal{H}_\infty$ Energy Functions for Polynomial Control-Affine Systems

We present a scalable approach to computing nonlinear balancing energy functions for control-affine systems with polynomial nonlinearities. Al'brekht's power-series method is used to solve the Hamilton-Jacobi-Bellman equations for polynomial approximations to the energy functions. The contribution of this article lies in the numerical implementation of the method based on the Kronecker product, enabling scalability to over 1000 state dimensions. The tensor structure and symmetries arising from the Kronecker product representation are key to the development of efficient and scalable algorithms. We derive the explicit algebraic structure for the equations, present rigorous theory for the solvability and algorithmic complexity of those equations, and provide general purpose open-source software implementations for the proposed algorithms. The method is illustrated on two simple academic models, followed by a high-dimensional semidiscretized PDE model of dimension as large as $n=1080$.

==> ex1_future_2.txt <==
-6 13.1769
-5.95181 12.9661
-5.90361 12.757
-5.85542 12.5495
-5.80723 12.3438
-5.75904 12.1398
-5.71084 11.9375
-5.66265 11.7368
-5.61446 11.5379
-5.56627 11.3407
-5.51807 11.1452
-5.46988 10.9513
-5.42169 10.7592
-5.37349 10.5688
-5.3253 10.3801
-5.27711 10.193
-5.22892 10.0077
-5.18072 9.82408
-5.13253 9.64216
-5.08434 9.46193
-5.03614 9.28341
-4.98795 9.10659
-4.93976 8.93147
-4.89157 8.75804
-4.84337 8.58632
-4.79518 8.4163
-4.74699 8.24798
-4.6988 8.08136
-4.6506 7.91644
-4.60241 7.75321
-4.55422 7.59169
-4.50602 7.43187
-4.45783 7.27375
-4.40964 7.11733
-4.36145 6.96261
-4.31325 6.80959
-4.26506 6.65827
-4.21687 6.50865
-4.16867 6.36073
-4.12048 6.21452
-4.07229 6.07
-4.0241 5.92718
-3.9759 5.78606
-3.92771 5.64664
-3.87952 5.50892
-3.83133 5.37291
-3.78313 5.23859
-3.73494 5.10597
-3.68675 4.97506
-3.63855 4.84584
-3.59036 4.71832
-3.54217 4.59251
-3.49398 4.46839
-3.44578 4.34597
-3.39759 4.22526
-3.3494 4.10624
-3.3012 3.98893
-3.25301 3.87331
-3.20482 3.7594
-3.15663 3.64718
-3.10843 3.53667
-3.06024 3.42786
-3.01205 3.32074
-2.96386 3.21533
-2.91566 3.11161
-2.86747 3.0096
-2.81928 2.90929
-2.77108 2.81068
-2.72289 2.71376
-2.6747 2.61855
-2.62651 2.52504
-2.57831 2.43323
-2.53012 2.34312
-2.48193 2.2547
-2.43373 2.16799
-2.38554 2.08298
-2.33735 1.99967
-2.28916 1.91806
-2.24096 1.83815
-2.19277 1.75994
-2.14458 1.68343
-2.09639 1.60862
-2.04819 1.53551
-2 1.4641
-1.95181 1.39439
-1.90361 1.32638
-1.85542 1.26008
-1.80723 1.19547
-1.75904 1.13256
-1.71084 1.07135
-1.66265 1.01184
-1.61446 0.954036
-1.56627 0.897928
-1.51807 0.843521
-1.46988 0.790815
-1.42169 0.739808
-1.37349 0.690502
-1.3253 0.642896
-1.27711 0.59699
-1.22892 0.552784
-1.18072 0.510278
-1.13253 0.469473
-1.08434 0.430368
-1.03614 0.392963
-0.987952 0.357259
-0.939759 0.323254
-0.891566 0.29095
-0.843373 0.260346
-0.795181 0.231442
-0.746988 0.204239
-0.698795 0.178736
-0.650602 0.154933
-0.60241 0.13283
-0.554217 0.112427
-0.506024 0.0937246
-0.457831 0.0767224
-0.409639 0.0614204
-0.361446 0.0478187
-0.313253 0.0359171
-0.26506 0.0257158
-0.216867 0.0172147
-0.168675 0.0104138
-0.120482 0.00531319
-0.0722892 0.00191275
-0.0240964 0.000212527
0.0240964 0.000212527
0.0722892 0.00191275
0.120482 0.00531319
0.168675 0.0104138
0.216867 0.0172147
0.26506 0.0257158
0.313253 0.0359171
0.361446 0.0478187
0.409639 0.0614204
0.457831 0.0767224
0.506024 0.0937246
0.554217 0.112427
0.60241 0.13283
0.650602 0.154933
0.698795 0.178736
0.746988 0.204239
0.795181 0.231442
0.843373 0.260346
0.891566 0.29095
0.939759 0.323254
0.987952 0.357259
1.03614 0.392963
1.08434 0.430368
1.13253 0.469473
1.18072 0.510278
1.22892 0.552784
1.27711 0.59699
1.3253 0.642896
1.37349 0.690502
1.42169 0.739808
1.46988 0.790815
1.51807 0.843521
1.56627 0.897928
1.61446 0.954036
1.66265 1.01184
1.71084 1.07135
1.75904 1.13256
1.80723 1.19547
1.85542 1.26008
1.90361 1.32638
1.95181 1.39439
2 1.4641
2.04819 1.53551
2.09639 1.60862
2.14458 1.68343
2.19277 1.75994
2.24096 1.83815
2.28916 1.91806
2.33735 1.99967
2.38554 2.08298
2.43373 2.16799
2.48193 2.2547
2.53012 2.34312
2.57831 2.43323
2.62651 2.52504
2.6747 2.61855
2.72289 2.71376
2.77108 2.81068
2.81928 2.90929
2.86747 3.0096
2.91566 3.11161
2.96386 3.21533
3.01205 3.32074
3.06024 3.42786
3.10843 3.53667
3.15663 3.64718
3.20482 3.7594
3.25301 3.87331
3.3012 3.98893
3.3494 4.10624
3.39759 4.22526
3.44578 4.34597
3.49398 4.46839
3.54217 4.59251
3.59036 4.71832
3.63855 4.84584
3.68675 4.97506
3.73494 5.10597
3.78313 5.23859
3.83133 5.37291
3.87952 5.50892
3.92771 5.64664
3.9759 5.78606
4.0241 5.92718
4.07229 6.07
4.12048 6.21452
4.16867 6.36073
4.21687 6.50865
4.26506 6.65827
4.31325 6.80959
4.36145 6.96261
4.40964 7.11733
4.45783 7.27375
4.50602 7.43187
4.55422 7.59169
4.60241 7.75321
4.6506 7.91644
4.6988 8.08136
4.74699 8.24798
4.79518 8.4163
4.84337 8.58632
4.89157 8.75804
4.93976 8.93147
4.98795 9.10659
5.03614 9.28341
5.08434 9.46193
5.13253 9.64216
5.18072 9.82408
5.22892 10.0077
5.27711 10.193
5.3253 10.3801
5.37349 10.5688
5.42169 10.7592
5.46988 10.9513
5.51807 11.1452
5.56627 11.3407
5.61446 11.5379
5.66265 11.7368
5.71084 11.9375
5.75904 12.1398
5.80723 12.3438
5.85542 12.5495
5.90361 12.757
5.95181 12.9661
6 13.1769


==> ex1_future_4.txt <==
-6 9.01278
-5.95181 8.79738
-5.90361 8.5871
-5.85542 8.38183
-5.80723 8.18146
-5.75904 7.98589
-5.71084 7.795
-5.66265 7.60871
-5.61446 7.42689
-5.56627 7.24947
-5.51807 7.07632
-5.46988 6.90736
-5.42169 6.74249
-5.37349 6.58162
-5.3253 6.42464
-5.27711 6.27147
-5.22892 6.12201
-5.18072 5.97618
-5.13253 5.83388
-5.08434 5.69503
-5.03614 5.55954
-4.98795 5.42732
-4.93976 5.2983
-4.89157 5.17238
-4.84337 5.0495
-4.79518 4.92956
-4.74699 4.81249
-4.6988 4.69822
-4.6506 4.58667
-4.60241 4.47775
-4.55422 4.37141
-4.50602 4.26757
-4.45783 4.16615
-4.40964 4.06709
-4.36145 3.97032
-4.31325 3.87578
-4.26506 3.78339
-4.21687 3.6931
-4.16867 3.60485
-4.12048 3.51856
-4.07229 3.43419
-4.0241 3.35167
-3.9759 3.27095
-3.92771 3.19196
-3.87952 3.11467
-3.83133 3.039
-3.78313 2.96492
-3.73494 2.89236
-3.68675 2.82129
-3.63855 2.75165
-3.59036 2.68339
-3.54217 2.61648
-3.49398 2.55086
-3.44578 2.4865
-3.39759 2.42335
-3.3494 2.36138
-3.3012 2.30054
-3.25301 2.24079
-3.20482 2.18211
-3.15663 2.12446
-3.10843 2.0678
-3.06024 2.0121
-3.01205 1.95733
-2.96386 1.90346
-2.91566 1.85047
-2.86747 1.79832
-2.81928 1.74699
-2.77108 1.69647
-2.72289 1.64671
-2.6747 1.59771
-2.62651 1.54945
-2.57831 1.50189
-2.53012 1.45504
-2.48193 1.40886
-2.43373 1.36336
-2.38554 1.3185
-2.33735 1.27429
-2.28916 1.2307
-2.24096 1.18774
-2.19277 1.14539
-2.14458 1.10365
-2.09639 1.0625
-2.04819 1.02195
-2 0.981999
-1.95181 0.942636
-1.90361 0.903865
-1.85542 0.865687
-1.80723 0.828104
-1.75904 0.791121
-1.71084 0.754742
-1.66265 0.718974
-1.61446 0.683824
-1.56627 0.649303
-1.51807 0.615419
-1.46988 0.582186
-1.42169 0.549616
-1.37349 0.517723
-1.3253 0.486524
-1.27711 0.456036
-1.22892 0.426276
-1.18072 0.397265
-1.13253 0.369024
-1.08434 0.341574
-1.03614 0.314941
-0.987952 0.289149
-0.939759 0.264223
-0.891566 0.240193
-0.843373 0.217087
-0.795181 0.194935
-0.746988 0.173769
-0.698795 0.153623
-0.650602 0.134529
-0.60241 0.116525
-0.554217 0.0996467
-0.506024 0.0839328
-0.457831 0.0694229
-0.409639 0.0561579
-0.361446 0.0441803
-0.313253 0.0335335
-0.26506 0.0242626
-0.216867 0.0164137
-0.168675 0.0100346
-0.120482 0.00517411
-0.0722892 0.00188252
-0.0240964 0.000211401
0.0240964 0.000213661
0.0722892 0.00194353
0.120482 0.00545658
0.168675 0.0108097
0.216867 0.0180611
0.26506 0.0272702
0.313253 0.0384981
0.361446 0.0518068
0.409639 0.06726
0.457831 0.0849223
0.506024 0.10486
0.554217 0.127141
0.60241 0.151833
0.650602 0.179007
0.698795 0.208735
0.746988 0.241089
0.795181 0.276143
0.843373 0.313973
0.891566 0.354655
0.939759 0.398268
0.987952 0.444891
1.03614 0.494605
1.08434 0.547492
1.13253 0.603635
1.18072 0.663119
1.22892 0.72603
1.27711 0.792456
1.3253 0.862486
1.37349 0.936208
1.42169 1.01372
1.46988 1.0951
1.51807 1.18046
1.56627 1.26988
1.61446 1.36347
1.66265 1.46131
1.71084 1.56352
1.75904 1.67019
1.80723 1.78142
1.85542 1.89733
1.90361 2.018
1.95181 2.14355
2 2.27408
2.04819 2.40971
2.09639 2.55054
2.14458 2.69668
2.19277 2.84825
2.24096 3.00536
2.28916 3.16813
2.33735 3.33668
2.38554 3.51111
2.43373 3.69155
2.48193 3.87812
2.53012 4.07095
2.57831 4.27015
2.62651 4.47585
2.6747 4.68818
2.72289 4.90726
2.77108 5.13322
2.81928 5.36619
2.86747 5.60631
2.91566 5.8537
2.96386 6.1085
3.01205 6.37085
3.06024 6.64087
3.10843 6.91872
3.15663 7.20452
3.20482 7.49842
3.25301 7.80056
3.3012 8.11108
3.3494 8.43013
3.39759 8.75785
3.44578 9.0944
3.49398 9.43991
3.54217 9.79454
3.59036 10.1584
3.63855 10.5318
3.68675 10.9147
3.73494 11.3073
3.78313 11.7098
3.83133 12.1224
3.87952 12.5451
3.92771 12.9782
3.9759 13.4219
4.0241 13.8762
4.07229 14.3414
4.12048 14.8177
4.16867 15.3051
4.21687 15.8038
4.26506 16.3141
4.31325 16.8361
4.36145 17.3699
4.40964 17.9158
4.45783 18.4739
4.50602 19.0443
4.55422 19.6274
4.60241 20.2232
4.6506 20.8319
4.6988 21.4538
4.74699 22.0889
4.79518 22.7375
4.84337 23.3998
4.89157 24.0759
4.93976 24.7661
4.98795 25.4705
5.03614 26.1893
5.08434 26.9227
5.13253 27.6709
5.18072 28.4341
5.22892 29.2126
5.27711 30.0064
5.3253 30.8158
5.37349 31.641
5.42169 32.4821
5.46988 33.3395
5.51807 34.2133
5.56627 35.1037
5.61446 36.0109
5.66265 36.9351
5.71084 37.8765
5.75904 38.8354
5.80723 39.812
5.85542 40.8064
5.90361 41.8189
5.95181 42.8496
6 43.8989


==> ex1_future_6.txt <==
-6 -39.3157
-5.95181 -37.1828
-5.90361 -35.1406
-5.85542 -33.186
-5.80723 -31.3161
-5.75904 -29.528
-5.71084 -27.8188
-5.66265 -26.1859
-5.61446 -24.6265
-5.56627 -23.1381
-5.51807 -21.7181
-5.46988 -20.364
-5.42169 -19.0736
-5.37349 -17.8444
-5.3253 -16.6741
-5.27711 -15.5607
-5.22892 -14.5019
-5.18072 -13.4957
-5.13253 -12.54
-5.08434 -11.6328
-5.03614 -10.7724
-4.98795 -9.95681
-4.93976 -9.18425
-4.89157 -8.453
-4.84337 -7.76136
-4.79518 -7.10772
-4.74699 -6.49047
-4.6988 -5.9081
-4.6506 -5.35912
-4.60241 -4.84209
-4.55422 -4.35562
-4.50602 -3.89836
-4.45783 -3.46903
-4.40964 -3.06635
-4.36145 -2.68913
-4.31325 -2.33617
-4.26506 -2.00637
-4.21687 -1.69861
-4.16867 -1.41185
-4.12048 -1.14507
-4.07229 -0.897297
-4.0241 -0.667583
-3.9759 -0.455022
-3.92771 -0.25874
-3.87952 -0.0778964
-3.83133 0.0883173
-3.78313 0.240678
-3.73494 0.37993
-3.68675 0.506791
-3.63855 0.621948
-3.59036 0.726059
-3.54217 0.819756
-3.49398 0.903644
-3.44578 0.978302
-3.39759 1.04428
-3.3494 1.10212
-3.3012 1.15231
-3.25301 1.19535
-3.20482 1.23168
-3.15663 1.26177
-3.10843 1.28601
-3.06024 1.30482
-3.01205 1.31856
-2.96386 1.32761
-2.91566 1.3323
-2.86747 1.33296
-2.81928 1.3299
-2.77108 1.32341
-2.72289 1.31377
-2.6747 1.30125
-2.62651 1.28608
-2.57831 1.2685
-2.53012 1.24875
-2.48193 1.22701
-2.43373 1.2035
-2.38554 1.17839
-2.33735 1.15186
-2.28916 1.12408
-2.24096 1.09519
-2.19277 1.06535
-2.14458 1.03469
-2.09639 1.00333
-2.04819 0.971389
-2 0.938988
-1.95181 0.906226
-1.90361 0.8732
-1.85542 0.840003
-1.80723 0.806718
-1.75904 0.773426
-1.71084 0.740202
-1.66265 0.707115
-1.61446 0.674231
-1.56627 0.641612
-1.51807 0.609314
-1.46988 0.577393
-1.42169 0.5459
-1.37349 0.514883
-1.3253 0.484388
-1.27711 0.45446
-1.22892 0.425141
-1.18072 0.39647
-1.13253 0.368488
-1.08434 0.341231
-1.03614 0.314738
-0.987952 0.289044
-0.939759 0.264185
-0.891566 0.240196
-0.843373 0.217114
-0.795181 0.194974
-0.746988 0.173812
-0.698795 0.153663
-0.650602 0.134564
-0.60241 0.116553
-0.554217 0.0996684
-0.506024 0.0839485
-0.457831 0.0694336
-0.409639 0.0561648
-0.361446 0.0441843
-0.313253 0.0335356
-0.26506 0.0242636
-0.216867 0.0164141
-0.168675 0.0100347
-0.120482 0.00517414
-0.0722892 0.00188252
-0.0240964 0.000211401
0.0240964 0.000213661
0.0722892 0.00194353
0.120482 0.00545655
0.168675 0.0108095
0.216867 0.0180604
0.26506 0.0272684
0.313253 0.0384937
0.361446 0.0517974
0.409639 0.0672416
0.457831 0.0848891
0.506024 0.104803
0.554217 0.127048
0.60241 0.151688
0.650602 0.178788
0.698795 0.208411
0.746988 0.240623
0.795181 0.275488
0.843373 0.313069
0.891566 0.353429
0.939759 0.396629
0.987952 0.442731
1.03614 0.491795
1.08434 0.543876
1.13253 0.599032
1.18072 0.657315
1.22892 0.718777
1.27711 0.783465
1.3253 0.851425
1.37349 0.922698
1.42169 0.997322
1.46988 1.07533
1.51807 1.15675
1.56627 1.24161
1.61446 1.32993
1.66265 1.42172
1.71084 1.51699
1.75904 1.61574
1.80723 1.71796
1.85542 1.82364
1.90361 1.93277
1.95181 2.04531
2 2.16122
2.04819 2.28046
2.09639 2.40298
2.14458 2.5287
2.19277 2.65756
2.24096 2.78945
2.28916 2.9243
2.33735 3.06198
2.38554 3.20236
2.43373 3.34532
2.48193 3.4907
2.53012 3.63834
2.57831 3.78805
2.62651 3.93965
2.6747 4.09291
2.72289 4.24761
2.77108 4.4035
2.81928 4.56033
2.86747 4.71779
2.91566 4.8756
2.96386 5.03343
3.01205 5.19093
3.06024 5.34774
3.10843 5.50347
3.15663 5.65772
3.20482 5.81004
3.25301 5.95998
3.3012 6.10706
3.3494 6.25075
3.39759 6.39054
3.44578 6.52585
3.49398 6.65609
3.54217 6.78064
3.59036 6.89884
3.63855 7.01002
3.68675 7.11345
3.73494 7.2084
3.78313 7.29408
3.83133 7.36968
3.87952 7.43434
3.92771 7.48719
3.9759 7.52729
4.0241 7.55369
4.07229 7.56538
4.12048 7.56134
4.16867 7.54047
4.21687 7.50165
4.26506 7.44372
4.31325 7.36548
4.36145 7.26566
4.40964 7.14297
4.45783 6.99607
4.50602 6.82355
4.55422 6.62398
4.60241 6.39587
4.6506 6.13767
4.6988 5.84778
4.74699 5.52457
4.79518 5.16632
4.84337 4.77127
4.89157 4.33762
4.93976 3.8635
4.98795 3.34696
5.03614 2.78603
5.08434 2.17864
5.13253 1.52269
5.18072 0.816
5.22892 0.0563272
5.27711 -0.758636
5.3253 -1.63126
5.37349 -2.564
5.42169 -3.55935
5.46988 -4.61991
5.51807 -5.74832
5.56627 -6.94733
5.61446 -8.21971
5.66265 -9.56837
5.71084 -10.9962
5.75904 -12.5064
5.80723 -14.1019
5.85542 -15.786
5.90361 -17.5619
5.95181 -19.433
6 -21.4028


==> ex1_future_8.txt <==
-6 13.516
-5.95181 13.1645
-5.90361 12.8138
-5.85542 12.4649
-5.80723 12.1185
-5.75904 11.7754
-5.71084 11.4361
-5.66265 11.1012
-5.61446 10.7713
-5.56627 10.4467
-5.51807 10.128
-5.46988 9.81542
-5.42169 9.50929
-5.37349 9.20986
-5.3253 8.91734
-5.27711 8.63191
-5.22892 8.3537
-5.18072 8.08282
-5.13253 7.81935
-5.08434 7.56331
-5.03614 7.31473
-4.98795 7.07361
-4.93976 6.8399
-4.89157 6.61355
-4.84337 6.3945
-4.79518 6.18265
-4.74699 5.9779
-4.6988 5.78014
-4.6506 5.58923
-4.60241 5.40503
-4.55422 5.22739
-4.50602 5.05616
-4.45783 4.89117
-4.40964 4.73224
-4.36145 4.5792
-4.31325 4.43187
-4.26506 4.29006
-4.21687 4.15359
-4.16867 4.02228
-4.12048 3.89592
-4.07229 3.77435
-4.0241 3.65737
-3.9759 3.54479
-3.92771 3.43643
-3.87952 3.33211
-3.83133 3.23166
-3.78313 3.13489
-3.73494 3.04163
-3.68675 2.95173
-3.63855 2.86501
-3.59036 2.78131
-3.54217 2.70049
-3.49398 2.62239
-3.44578 2.54687
-3.39759 2.47378
-3.3494 2.403
-3.3012 2.3344
-3.25301 2.26786
-3.20482 2.20325
-3.15663 2.14046
-3.10843 2.0794
-3.06024 2.01995
-3.01205 1.96202
-2.96386 1.90552
-2.91566 1.85037
-2.86747 1.79648
-2.81928 1.74379
-2.77108 1.69221
-2.72289 1.6417
-2.6747 1.59217
-2.62651 1.54359
-2.57831 1.4959
-2.53012 1.44905
-2.48193 1.40299
-2.43373 1.3577
-2.38554 1.31314
-2.33735 1.26927
-2.28916 1.22607
-2.24096 1.18352
-2.19277 1.14159
-2.14458 1.10027
-2.09639 1.05954
-2.04819 1.0194
-2 0.979827
-1.95181 0.940824
-1.90361 0.902386
-1.85542 0.864512
-1.80723 0.827203
-1.75904 0.790462
-1.71084 0.754294
-1.66265 0.718708
-1.61446 0.683712
-1.56627 0.649316
-1.51807 0.615534
-1.46988 0.582379
-1.42169 0.549866
-1.37349 0.518013
-1.3253 0.486837
-1.27711 0.456358
-1.22892 0.426597
-1.18072 0.397576
-1.13253 0.369318
-1.08434 0.341846
-1.03614 0.315187
-0.987952 0.289367
-0.939759 0.264413
-0.891566 0.240355
-0.843373 0.217223
-0.795181 0.195046
-0.746988 0.173858
-0.698795 0.153692
-0.650602 0.134582
-0.60241 0.116564
-0.554217 0.0996743
-0.506024 0.0839517
-0.457831 0.0694352
-0.409639 0.0561655
-0.361446 0.0441846
-0.313253 0.0335357
-0.26506 0.0242636
-0.216867 0.0164141
-0.168675 0.0100347
-0.120482 0.00517414
-0.0722892 0.00188252
-0.0240964 0.000211401
0.0240964 0.000213661
0.0722892 0.00194353
0.120482 0.00545655
0.168675 0.0108095
0.216867 0.0180604
0.26506 0.0272684
0.313253 0.0384935
0.361446 0.0517971
0.409639 0.0672408
0.457831 0.0848875
0.506024 0.1048
0.554217 0.127042
0.60241 0.151677
0.650602 0.178768
0.698795 0.208378
0.746988 0.24057
0.795181 0.275406
0.843373 0.312944
0.891566 0.353243
0.939759 0.396361
0.987952 0.442349
1.03614 0.491259
1.08434 0.543137
1.13253 0.598026
1.18072 0.655963
1.22892 0.716981
1.27711 0.781106
1.3253 0.848356
1.37349 0.918742
1.42169 0.992268
1.46988 1.06892
1.51807 1.14869
1.56627 1.23155
1.61446 1.31744
1.66265 1.40632
1.71084 1.49811
1.75904 1.59273
1.80723 1.69006
1.85542 1.78998
1.90361 1.89235
1.95181 1.99698
2 2.1037
2.04819 2.21227
2.09639 2.32245
2.14458 2.43396
2.19277 2.54649
2.24096 2.65968
2.28916 2.77317
2.33735 2.88652
2.38554 2.99927
2.43373 3.11091
2.48193 3.2209
2.53012 3.32861
2.57831 3.4334
2.62651 3.53455
2.6747 3.63129
2.72289 3.72279
2.77108 3.80813
2.81928 3.88636
2.86747 3.95642
2.91566 4.0172
2.96386 4.06749
3.01205 4.106
3.06024 4.13136
3.10843 4.1421
3.15663 4.13665
3.20482 4.11332
3.25301 4.07034
3.3012 4.00582
3.3494 3.91773
3.39759 3.80394
3.44578 3.66217
3.49398 3.49003
3.54217 3.28496
3.59036 3.04427
3.63855 2.7651
3.68675 2.44444
3.73494 2.07911
3.78313 1.66576
3.83133 1.20085
3.87952 0.680647
3.92771 0.101226
3.9759 -0.541544
4.0241 -1.25201
4.07229 -2.03474
4.12048 -2.89452
4.16867 -3.83641
4.21687 -4.86568
4.26506 -5.98788
4.31325 -7.20882
4.36145 -8.53459
4.40964 -9.97157
4.45783 -11.5264
4.50602 -13.2062
4.55422 -15.0181
4.60241 -16.9698
4.6506 -19.0693
4.6988 -21.3249
4.74699 -23.7453
4.79518 -26.3396
4.84337 -29.1173
4.89157 -32.0882
4.93976 -35.2626
4.98795 -38.6513
5.03614 -42.2654
5.08434 -46.1165
5.13253 -50.2168
5.18072 -54.5788
5.22892 -59.2156
5.27711 -64.1409
5.3253 -69.3688
5.37349 -74.914
5.42169 -80.7918
5.46988 -87.018
5.51807 -93.6092
5.56627 -100.582
5.61446 -107.955
5.66265 -115.746
5.71084 -123.975
5.75904 -132.66
5.80723 -141.822
5.85542 -151.484
5.90361 -161.666
5.95181 -172.391
6 -183.684


==> ex1_future_a.txt <==
-6 4.761
-5.95181 4.71422
-5.90361 4.6674
-5.85542 4.62052
-5.80723 4.5736
-5.75904 4.52663
-5.71084 4.47962
-5.66265 4.43256
-5.61446 4.38545
-5.56627 4.33831
-5.51807 4.29113
-5.46988 4.24391
-5.42169 4.19666
-5.37349 4.14938
-5.3253 4.10206
-5.27711 4.05471
-5.22892 4.00734
-5.18072 3.95995
-5.13253 3.91253
-5.08434 3.8651
-5.03614 3.81764
-4.98795 3.77018
-4.93976 3.7227
-4.89157 3.67521
-4.84337 3.62771
-4.79518 3.58021
-4.74699 3.53271
-4.6988 3.48522
-4.6506 3.43773
-4.60241 3.39024
-4.55422 3.34277
-4.50602 3.29532
-4.45783 3.24788
-4.40964 3.20046
-4.36145 3.15307
-4.31325 3.10571
-4.26506 3.05839
-4.21687 3.0111
-4.16867 2.96385
-4.12048 2.91665
-4.07229 2.86949
-4.0241 2.8224
-3.9759 2.77536
-3.92771 2.72838
-3.87952 2.68147
-3.83133 2.63464
-3.78313 2.58788
-3.73494 2.54121
-3.68675 2.49463
-3.63855 2.44814
-3.59036 2.40175
-3.54217 2.35547
-3.49398 2.3093
-3.44578 2.26324
-3.39759 2.21731
-3.3494 2.17151
-3.3012 2.12585
-3.25301 2.08034
-3.20482 2.03497
-3.15663 1.98976
-3.10843 1.94472
-3.06024 1.89985
-3.01205 1.85517
-2.96386 1.81067
-2.91566 1.76637
-2.86747 1.72228
-2.81928 1.6784
-2.77108 1.63474
-2.72289 1.59132
-2.6747 1.54815
-2.62651 1.50522
-2.57831 1.46256
-2.53012 1.42017
-2.48193 1.37806
-2.43373 1.33625
-2.38554 1.29474
-2.33735 1.25355
-2.28916 1.2127
-2.24096 1.17218
-2.19277 1.13202
-2.14458 1.09222
-2.09639 1.05281
-2.04819 1.01379
-2 0.975177
-1.95181 0.93699
-1.90361 0.899242
-1.85542 0.861948
-1.80723 0.825125
-1.75904 0.788788
-1.71084 0.752956
-1.66265 0.717645
-1.61446 0.682874
-1.56627 0.648661
-1.51807 0.615026
-1.46988 0.581988
-1.42169 0.549569
-1.37349 0.517789
-1.3253 0.48667
-1.27711 0.456236
-1.22892 0.426508
-1.18072 0.397512
-1.13253 0.369272
-1.08434 0.341815
-1.03614 0.315166
-0.987952 0.289353
-0.939759 0.264404
-0.891566 0.240349
-0.843373 0.217219
-0.795181 0.195044
-0.746988 0.173857
-0.698795 0.153691
-0.650602 0.134582
-0.60241 0.116564
-0.554217 0.0996742
-0.506024 0.0839516
-0.457831 0.0694351
-0.409639 0.0561655
-0.361446 0.0441846
-0.313253 0.0335357
-0.26506 0.0242636
-0.216867 0.0164141
-0.168675 0.0100347
-0.120482 0.00517414
-0.0722892 0.00188252
-0.0240964 0.000211401
0.0240964 0.000213661
0.0722892 0.00194353
0.120482 0.00545655
0.168675 0.0108095
0.216867 0.0180604
0.26506 0.0272684
0.313253 0.0384935
0.361446 0.0517971
0.409639 0.0672409
0.457831 0.0848875
0.506024 0.1048
0.554217 0.127042
0.60241 0.151677
0.650602 0.178769
0.698795 0.20838
0.746988 0.240573
0.795181 0.275411
0.843373 0.312953
0.891566 0.353259
0.939759 0.396385
0.987952 0.442388
1.03614 0.49132
1.08434 0.543231
1.13253 0.598167
1.18072 0.656172
1.22892 0.717285
1.27711 0.781541
1.3253 0.84897
1.37349 0.9196
1.42169 0.99345
1.46988 1.07054
1.51807 1.15087
1.56627 1.23445
1.61446 1.32128
1.66265 1.41136
1.71084 1.50467
1.75904 1.60118
1.80723 1.70089
1.85542 1.80375
1.90361 1.90973
1.95181 2.01878
2 2.13088
2.04819 2.24595
2.09639 2.36395
2.14458 2.48481
2.19277 2.60847
2.24096 2.73486
2.28916 2.86391
2.33735 2.99553
2.38554 3.12966
2.43373 3.26622
2.48193 3.40511
2.53012 3.54625
2.57831 3.68956
2.62651 3.83494
2.6747 3.98232
2.72289 4.13159
2.77108 4.28267
2.81928 4.43547
2.86747 4.5899
2.91566 4.74587
2.96386 4.90328
3.01205 5.06206
3.06024 5.22212
3.10843 5.38337
3.15663 5.54572
3.20482 5.70909
3.25301 5.87341
3.3012 6.03859
3.3494 6.20456
3.39759 6.37123
3.44578 6.53854
3.49398 6.70642
3.54217 6.87479
3.59036 7.04359
3.63855 7.21276
3.68675 7.38222
3.73494 7.55193
3.78313 7.72181
3.83133 7.89182
3.87952 8.0619
3.92771 8.232
3.9759 8.40207
4.0241 8.57206
4.07229 8.74192
4.12048 8.91161
4.16867 9.0811
4.21687 9.25033
4.26506 9.41927
4.31325 9.58789
4.36145 9.75614
4.40964 9.92401
4.45783 10.0914
4.50602 10.2584
4.55422 10.4249
4.60241 10.5909
4.6506 10.7564
4.6988 10.9213
4.74699 11.0856
4.79518 11.2494
4.84337 11.4125
4.89157 11.575
4.93976 11.7368
4.98795 11.8979
5.03614 12.0584
5.08434 12.2182
5.13253 12.3772
5.18072 12.5356
5.22892 12.6932
5.27711 12.85
5.3253 13.0062
5.37349 13.1615
5.42169 13.3161
5.46988 13.4699
5.51807 13.6229
5.56627 13.7751
5.61446 13.9266
5.66265 14.0772
5.71084 14.227
5.75904 14.3761
5.80723 14.5243
5.85542 14.6717
5.90361 14.8183
5.95181 14.9641
6 15.1091


==> ex1_past_2.txt <==
-6 24.5885
-5.95181 24.195
-5.90361 23.8048
-5.85542 23.4177
-5.80723 23.0339
-5.75904 22.6531
-5.71084 22.2756
-5.66265 21.9012
-5.61446 21.53
-5.56627 21.162
-5.51807 20.7971
-5.46988 20.4355
-5.42169 20.0769
-5.37349 19.7216
-5.3253 19.3694
-5.27711 19.0205
-5.22892 18.6746
-5.18072 18.332
-5.13253 17.9925
-5.08434 17.6562
-5.03614 17.3231
-4.98795 16.9931
-4.93976 16.6663
-4.89157 16.3427
-4.84337 16.0223
-4.79518 15.705
-4.74699 15.3909
-4.6988 15.08
-4.6506 14.7723
-4.60241 14.4677
-4.55422 14.1663
-4.50602 13.8681
-4.45783 13.573
-4.40964 13.2811
-4.36145 12.9924
-4.31325 12.7069
-4.26506 12.4245
-4.21687 12.1453
-4.16867 11.8693
-4.12048 11.5964
-4.07229 11.3268
-4.0241 11.0603
-3.9759 10.7969
-3.92771 10.5368
-3.87952 10.2798
-3.83133 10.026
-3.78313 9.77534
-3.73494 9.52787
-3.68675 9.28358
-3.63855 9.04246
-3.59036 8.80451
-3.54217 8.56973
-3.49398 8.33813
-3.44578 8.1097
-3.39759 7.88444
-3.3494 7.66235
-3.3012 7.44344
-3.25301 7.2277
-3.20482 7.01513
-3.15663 6.80574
-3.10843 6.59951
-3.06024 6.39647
-3.01205 6.19659
-2.96386 5.99988
-2.91566 5.80635
-2.86747 5.61599
-2.81928 5.42881
-2.77108 5.24479
-2.72289 5.06395
-2.6747 4.88628
-2.62651 4.71179
-2.57831 4.54046
-2.53012 4.37231
-2.48193 4.20733
-2.43373 4.04553
-2.38554 3.8869
-2.33735 3.73144
-2.28916 3.57915
-2.24096 3.43003
-2.19277 3.28409
-2.14458 3.14132
-2.09639 3.00173
-2.04819 2.8653
-2 2.73205
-1.95181 2.60197
-1.90361 2.47507
-1.85542 2.35133
-1.80723 2.23077
-1.75904 2.11338
-1.71084 1.99917
-1.66265 1.88813
-1.61446 1.78025
-1.56627 1.67556
-1.51807 1.57403
-1.46988 1.47568
-1.42169 1.3805
-1.37349 1.28849
-1.3253 1.19966
-1.27711 1.114
-1.22892 1.03151
-1.18072 0.952192
-1.13253 0.876049
-1.08434 0.803078
-1.03614 0.733279
-0.987952 0.666654
-0.939759 0.603201
-0.891566 0.54292
-0.843373 0.485812
-0.795181 0.431877
-0.746988 0.381115
-0.698795 0.333525
-0.650602 0.289108
-0.60241 0.247864
-0.554217 0.209792
-0.506024 0.174892
-0.457831 0.143166
-0.409639 0.114612
-0.361446 0.0892309
-0.313253 0.0670223
-0.26506 0.0479864
-0.216867 0.0321231
-0.168675 0.0194325
-0.120482 0.00991454
-0.0722892 0.00356923
-0.0240964 0.000396582
0.0240964 0.000396582
0.0722892 0.00356923
0.120482 0.00991454
0.168675 0.0194325
0.216867 0.0321231
0.26506 0.0479864
0.313253 0.0670223
0.361446 0.0892309
0.409639 0.114612
0.457831 0.143166
0.506024 0.174892
0.554217 0.209792
0.60241 0.247864
0.650602 0.289108
0.698795 0.333525
0.746988 0.381115
0.795181 0.431877
0.843373 0.485812
0.891566 0.54292
0.939759 0.603201
0.987952 0.666654
1.03614 0.733279
1.08434 0.803078
1.13253 0.876049
1.18072 0.952192
1.22892 1.03151
1.27711 1.114
1.3253 1.19966
1.37349 1.28849
1.42169 1.3805
1.46988 1.47568
1.51807 1.57403
1.56627 1.67556
1.61446 1.78025
1.66265 1.88813
1.71084 1.99917
1.75904 2.11338
1.80723 2.23077
1.85542 2.35133
1.90361 2.47507
1.95181 2.60197
2 2.73205
2.04819 2.8653
2.09639 3.00173
2.14458 3.14132
2.19277 3.28409
2.24096 3.43003
2.28916 3.57915
2.33735 3.73144
2.38554 3.8869
2.43373 4.04553
2.48193 4.20733
2.53012 4.37231
2.57831 4.54046
2.62651 4.71179
2.6747 4.88628
2.72289 5.06395
2.77108 5.24479
2.81928 5.42881
2.86747 5.61599
2.91566 5.80635
2.96386 5.99988
3.01205 6.19659
3.06024 6.39647
3.10843 6.59951
3.15663 6.80574
3.20482 7.01513
3.25301 7.2277
3.3012 7.44344
3.3494 7.66235
3.39759 7.88444
3.44578 8.1097
3.49398 8.33813
3.54217 8.56973
3.59036 8.80451
3.63855 9.04246
3.68675 9.28358
3.73494 9.52787
3.78313 9.77534
3.83133 10.026
3.87952 10.2798
3.92771 10.5368
3.9759 10.7969
4.0241 11.0603
4.07229 11.3268
4.12048 11.5964
4.16867 11.8693
4.21687 12.1453
4.26506 12.4245
4.31325 12.7069
4.36145 12.9924
4.40964 13.2811
4.45783 13.573
4.50602 13.8681
4.55422 14.1663
4.60241 14.4677
4.6506 14.7723
4.6988 15.08
4.74699 15.3909
4.79518 15.705
4.84337 16.0223
4.89157 16.3427
4.93976 16.6663
4.98795 16.9931
5.03614 17.3231
5.08434 17.6562
5.13253 17.9925
5.18072 18.332
5.22892 18.6746
5.27711 19.0205
5.3253 19.3694
5.37349 19.7216
5.42169 20.0769
5.46988 20.4355
5.51807 20.7971
5.56627 21.162
5.61446 21.53
5.66265 21.9012
5.71084 22.2756
5.75904 22.6531
5.80723 23.0339
5.85542 23.4177
5.90361 23.8048
5.95181 24.195
6 24.5885


==> ex1_past_4.txt <==
-6 -43.3736
-5.95181 -41.5087
-5.90361 -39.6973
-5.85542 -37.9383
-5.80723 -36.231
-5.75904 -34.5742
-5.71084 -32.9672
-5.66265 -31.4089
-5.61446 -29.8986
-5.56627 -28.4351
-5.51807 -27.0178
-5.46988 -25.6456
-5.42169 -24.3177
-5.37349 -23.0333
-5.3253 -21.7914
-5.27711 -20.5912
-5.22892 -19.4319
-5.18072 -18.3126
-5.13253 -17.2325
-5.08434 -16.1907
-5.03614 -15.1865
-4.98795 -14.219
-4.93976 -13.2874
-4.89157 -12.391
-4.84337 -11.529
-4.79518 -10.7005
-4.74699 -9.9049
-4.6988 -9.14132
-4.6506 -8.40905
-4.60241 -7.70734
-4.55422 -7.03546
-4.50602 -6.39268
-4.45783 -5.77828
-4.40964 -5.19156
-4.36145 -4.6318
-4.31325 -4.09832
-4.26506 -3.59043
-4.21687 -3.10744
-4.16867 -2.64869
-4.12048 -2.21352
-4.07229 -1.80127
-4.0241 -1.41129
-3.9759 -1.04295
-3.92771 -0.695616
-3.87952 -0.368666
-3.83133 -0.061486
-3.78313 0.22653
-3.73494 0.495981
-3.68675 0.747455
-3.63855 0.981534
-3.59036 1.19879
-3.54217 1.3998
-3.49398 1.5851
-3.44578 1.75526
-3.39759 1.91081
-3.3494 2.05229
-3.3012 2.18022
-3.25301 2.29512
-3.20482 2.39749
-3.15663 2.48785
-3.10843 2.56668
-3.06024 2.63446
-3.01205 2.69168
-2.96386 2.7388
-2.91566 2.77628
-2.86747 2.80458
-2.81928 2.82414
-2.77108 2.8354
-2.72289 2.83878
-2.6747 2.8347
-2.62651 2.82358
-2.57831 2.80583
-2.53012 2.78183
-2.48193 2.75197
-2.43373 2.71665
-2.38554 2.67621
-2.33735 2.63104
-2.28916 2.58149
-2.24096 2.5279
-2.19277 2.47061
-2.14458 2.40996
-2.09639 2.34626
-2.04819 2.27984
-2 2.211
-1.95181 2.14004
-1.90361 2.06725
-1.85542 1.99291
-1.80723 1.91731
-1.75904 1.84069
-1.71084 1.76334
-1.66265 1.68548
-1.61446 1.60738
-1.56627 1.52926
-1.51807 1.45134
-1.46988 1.37385
-1.42169 1.297
-1.37349 1.22099
-1.3253 1.14601
-1.27711 1.07226
-1.22892 0.999895
-1.18072 0.929103
-1.13253 0.860039
-1.08434 0.792859
-1.03614 0.727707
-0.987952 0.664722
-0.939759 0.604033
-0.891566 0.545762
-0.843373 0.490021
-0.795181 0.436916
-0.746988 0.386545
-0.698795 0.338996
-0.650602 0.294351
-0.60241 0.252683
-0.554217 0.214056
-0.506024 0.178528
-0.457831 0.146147
-0.409639 0.116954
-0.361446 0.0909816
-0.313253 0.0682544
-0.26506 0.0487888
-0.216867 0.0325933
-0.168675 0.0196681
-0.120482 0.0100057
-0.0722892 0.00359005
-0.0240964 0.000397395
0.0240964 0.000395726
0.0722892 0.00354501
0.120482 0.00979712
0.168675 0.0190959
0.216867 0.031377
0.26506 0.0465682
0.313253 0.0645889
0.361446 0.0853508
0.409639 0.108757
0.457831 0.134704
0.506024 0.163077
0.554217 0.193757
0.60241 0.226615
0.650602 0.261513
0.698795 0.298306
0.746988 0.336842
0.795181 0.37696
0.843373 0.418489
0.891566 0.461253
0.939759 0.505066
0.987952 0.549736
1.03614 0.595059
1.08434 0.640827
1.13253 0.686823
1.18072 0.732819
1.22892 0.778583
1.27711 0.823872
1.3253 0.868436
1.37349 0.912018
1.42169 0.954351
1.46988 0.995162
1.51807 1.03417
1.56627 1.07108
1.61446 1.10559
1.66265 1.1374
1.71084 1.1662
1.75904 1.19166
1.80723 1.21346
1.85542 1.23124
1.90361 1.24467
1.95181 1.25339
2 1.25704
2.04819 1.25524
2.09639 1.24763
2.14458 1.2338
2.19277 1.21336
2.24096 1.18592
2.28916 1.15106
2.33735 1.10835
2.38554 1.05738
2.43373 0.997708
2.48193 0.928886
2.53012 0.850466
2.57831 0.761986
2.62651 0.662979
2.6747 0.552969
2.72289 0.431471
2.77108 0.297994
2.81928 0.152037
2.86747 -0.00690882
2.91566 -0.179359
2.96386 -0.365839
3.01205 -0.566881
3.06024 -0.783026
3.10843 -1.01482
3.15663 -1.26283
3.20482 -1.52761
3.25301 -1.80973
3.3012 -2.10978
3.3494 -2.42835
3.39759 -2.76604
3.44578 -3.12344
3.49398 -3.50117
3.54217 -3.89986
3.59036 -4.32013
3.63855 -4.76263
3.68675 -5.22799
3.73494 -5.71687
3.78313 -6.22994
3.83133 -6.76785
3.87952 -7.3313
3.92771 -7.92096
3.9759 -8.53754
4.0241 -9.18173
4.07229 -9.85424
4.12048 -10.5558
4.16867 -11.2871
4.21687 -12.0489
4.26506 -12.842
4.31325 -13.6671
4.36145 -14.5249
4.40964 -15.4162
4.45783 -16.3419
4.50602 -17.3026
4.55422 -18.2992
4.60241 -19.3324
4.6506 -20.4032
4.6988 -21.5122
4.74699 -22.6603
4.79518 -23.8484
4.84337 -25.0773
4.89157 -26.3478
4.93976 -27.6608
4.98795 -29.0171
5.03614 -30.4177
5.08434 -31.8634
5.13253 -33.3551
5.18072 -34.8936
5.22892 -36.48
5.27711 -38.115
5.3253 -39.7997
5.37349 -41.5349
5.42169 -43.3217
5.46988 -45.1608
5.51807 -47.0534
5.56627 -49.0003
5.61446 -51.0025
5.66265 -53.061
5.71084 -55.1768
5.75904 -57.3509
5.80723 -59.5842
5.85542 -61.8778
5.90361 -64.2327
5.95181 -66.6499
6 -69.1305


==> ex1_past_6.txt <==
-6 248.945
-5.95181 236.687
-5.90361 224.949
-5.85542 213.712
-5.80723 202.959
-5.75904 192.674
-5.71084 182.84
-5.66265 173.441
-5.61446 164.462
-5.56627 155.887
-5.51807 147.701
-5.46988 139.891
-5.42169 132.441
-5.37349 125.34
-5.3253 118.572
-5.27711 112.127
-5.22892 105.99
-5.18072 100.151
-5.13253 94.5969
-5.08434 89.3169
-5.03614 84.2997
-4.98795 79.5348
-4.93976 75.0116
-4.89157 70.7202
-4.84337 66.6507
-4.79518 62.7937
-4.74699 59.1401
-4.6988 55.6811
-4.6506 52.4079
-4.60241 49.3125
-4.55422 46.3866
-4.50602 43.6227
-4.45783 41.0132
-4.40964 38.551
-4.36145 36.229
-4.31325 34.0405
-4.26506 31.9791
-4.21687 30.0386
-4.16867 28.2128
-4.12048 26.4961
-4.07229 24.8828
-4.0241 23.3676
-3.9759 21.9454
-3.92771 20.6112
-3.87952 19.3602
-3.83133 18.1879
-3.78313 17.09
-3.73494 16.0622
-3.68675 15.1006
-3.63855 14.2013
-3.59036 13.3607
-3.54217 12.5751
-3.49398 11.8414
-3.44578 11.1563
-3.39759 10.5168
-3.3494 9.91989
-3.3012 9.36293
-3.25301 8.84326
-3.20482 8.3584
-3.15663 7.90599
-3.10843 7.48378
-3.06024 7.08966
-3.01205 6.72163
-2.96386 6.3778
-2.91566 6.05638
-2.86747 5.75569
-2.81928 5.47416
-2.77108 5.21029
-2.72289 4.96271
-2.6747 4.7301
-2.62651 4.51125
-2.57831 4.30503
-2.53012 4.11038
-2.48193 3.92631
-2.43373 3.75193
-2.38554 3.58639
-2.33735 3.42891
-2.28916 3.27879
-2.24096 3.13537
-2.19277 2.99807
-2.14458 2.86633
-2.09639 2.73968
-2.04819 2.61766
-2 2.49989
-1.95181 2.38602
-1.90361 2.27572
-1.85542 2.16873
-1.80723 2.06481
-1.75904 1.96376
-1.71084 1.86539
-1.66265 1.76958
-1.61446 1.6762
-1.56627 1.58516
-1.51807 1.49638
-1.46988 1.40982
-1.42169 1.32545
-1.37349 1.24325
-1.3253 1.16323
-1.27711 1.08539
-1.22892 1.00977
-1.18072 0.936394
-1.13253 0.865318
-1.08434 0.79659
-1.03614 0.730269
-0.987952 0.666417
-0.939759 0.605101
-0.891566 0.546388
-0.843373 0.490349
-0.795181 0.437051
-0.746988 0.386564
-0.698795 0.338952
-0.650602 0.29428
-0.60241 0.252608
-0.554217 0.213989
-0.506024 0.178474
-0.457831 0.146107
-0.409639 0.116927
-0.361446 0.0909651
-0.313253 0.0682453
-0.26506 0.0487844
-0.216867 0.0325915
-0.168675 0.0196676
-0.120482 0.0100056
-0.0722892 0.00359005
-0.0240964 0.000397395
0.0240964 0.000395726
0.0722892 0.00354502
0.120482 0.00979728
0.168675 0.0190968
0.216867 0.0313803
0.26506 0.0465775
0.313253 0.0646115
0.361446 0.0853992
0.409639 0.108852
0.457831 0.134875
0.506024 0.163371
0.554217 0.194239
0.60241 0.227373
0.650602 0.262667
0.698795 0.300013
0.746988 0.339305
0.795181 0.380435
0.843373 0.423301
0.891566 0.4678
0.939759 0.513836
0.987952 0.561321
1.03614 0.610171
1.08434 0.660312
1.13253 0.711681
1.18072 0.764225
1.22892 0.817908
1.27711 0.872706
1.3253 0.928614
1.37349 0.985645
1.42169 1.04383
1.46988 1.10323
1.51807 1.16393
1.56627 1.22603
1.61446 1.28967
1.66265 1.35502
1.71084 1.42229
1.75904 1.4917
1.80723 1.56355
1.85542 1.63813
1.90361 1.71583
1.95181 1.79703
2 1.88221
2.04819 1.97186
2.09639 2.06655
2.14458 2.16689
2.19277 2.27356
2.24096 2.38731
2.28916 2.50893
2.33735 2.63932
2.38554 2.77941
2.43373 2.93024
2.48193 3.0929
2.53012 3.26857
2.57831 3.45855
2.62651 3.66417
2.6747 3.8869
2.72289 4.12829
2.77108 4.38998
2.81928 4.67374
2.86747 4.98143
2.91566 5.31501
2.96386 5.67658
3.01205 6.06835
3.06024 6.49265
3.10843 6.95195
3.15663 7.44884
3.20482 7.98604
3.25301 8.56643
3.3012 9.19302
3.3494 9.86899
3.39759 10.5977
3.44578 11.3825
3.49398 12.2271
3.54217 13.1354
3.59036 14.1113
3.63855 15.1589
3.68675 16.2827
3.73494 17.4871
3.78313 18.7769
3.83133 20.157
3.87952 21.6325
3.92771 23.2088
3.9759 24.8914
4.0241 26.686
4.07229 28.5988
4.12048 30.6358
4.16867 32.8037
4.21687 35.1089
4.26506 37.5586
4.31325 40.1599
4.36145 42.9202
4.40964 45.8474
4.45783 48.9493
4.50602 52.2343
4.55422 55.7109
4.60241 59.388
4.6506 63.2746
4.6988 67.3803
4.74699 71.7148
4.79518 76.2881
4.84337 81.1106
4.89157 86.1931
4.93976 91.5465
4.98795 97.1823
5.03614 103.112
5.08434 109.348
5.13253 115.903
5.18072 122.789
5.22892 130.02
5.27711 137.609
5.3253 145.57
5.37349 153.917
5.42169 162.666
5.46988 171.831
5.51807 181.428
5.56627 191.474
5.61446 201.983
5.66265 212.974
5.71084 224.464
5.75904 236.47
5.80723 249.011
5.85542 262.105
5.90361 275.772
5.95181 290.032
6 304.903


==> ex1_past_8.txt <==
-6 -1084.56
-5.95181 -1013.34
-5.90361 -946.206
-5.85542 -882.962
-5.80723 -823.412
-5.75904 -767.369
-5.71084 -714.657
-5.66265 -665.105
-5.61446 -618.55
-5.56627 -574.835
-5.51807 -533.812
-5.46988 -495.339
-5.42169 -459.278
-5.37349 -425.5
-5.3253 -393.881
-5.27711 -364.301
-5.22892 -336.648
-5.18072 -310.813
-5.13253 -286.695
-5.08434 -264.194
-5.03614 -243.218
-4.98795 -223.677
-4.93976 -205.488
-4.89157 -188.57
-4.84337 -172.847
-4.79518 -158.246
-4.74699 -144.699
-4.6988 -132.14
-4.6506 -120.507
-4.60241 -109.742
-4.55422 -99.7897
-4.50602 -90.5971
-4.45783 -82.1148
-4.40964 -74.2957
-4.36145 -67.0955
-4.31325 -60.4724
-4.26506 -54.3869
-4.21687 -48.8018
-4.16867 -43.682
-4.12048 -38.9946
-4.07229 -34.7086
-4.0241 -30.7948
-3.9759 -27.2258
-3.92771 -23.976
-3.87952 -21.0213
-3.83133 -18.3392
-3.78313 -15.9086
-3.73494 -13.7098
-3.68675 -11.7243
-3.63855 -9.935
-3.59036 -8.32586
-3.54217 -6.88197
-3.49398 -5.58945
-3.44578 -4.43541
-3.39759 -3.40789
-3.3494 -2.4958
-3.3012 -1.68885
-3.25301 -0.97756
-3.20482 -0.353139
-3.15663 0.192508
-3.10843 0.666841
-3.06024 1.07673
-3.01205 1.42847
-2.96386 1.72787
-2.91566 1.98022
-2.86747 2.19037
-2.81928 2.36275
-2.77108 2.50141
-2.72289 2.61003
-2.6747 2.69195
-2.62651 2.7502
-2.57831 2.78754
-2.53012 2.80644
-2.48193 2.80916
-2.43373 2.79772
-2.38554 2.77393
-2.33735 2.73943
-2.28916 2.69568
-2.24096 2.64399
-2.19277 2.58553
-2.14458 2.52134
-2.09639 2.45235
-2.04819 2.37938
-2 2.30317
-1.95181 2.22436
-1.90361 2.14354
-1.85542 2.06121
-1.80723 1.97783
-1.75904 1.89379
-1.71084 1.80946
-1.66265 1.72516
-1.61446 1.64115
-1.56627 1.55771
-1.51807 1.47505
-1.46988 1.39338
-1.42169 1.31288
-1.37349 1.23374
-1.3253 1.1561
-1.27711 1.0801
-1.22892 1.00589
-1.18072 0.933591
-1.13253 0.863317
-1.08434 0.795183
-1.03614 0.729295
-0.987952 0.665755
-0.939759 0.60466
-0.891566 0.5461
-0.843373 0.490165
-0.795181 0.436938
-0.746988 0.386495
-0.698795 0.338913
-0.650602 0.294258
-0.60241 0.252596
-0.554217 0.213983
-0.506024 0.178471
-0.457831 0.146106
-0.409639 0.116927
-0.361446 0.090965
-0.313253 0.0682452
-0.26506 0.0487844
-0.216867 0.0325915
-0.168675 0.0196676
-0.120482 0.0100056
-0.0722892 0.00359005
-0.0240964 0.000397395
0.0240964 0.000395726
0.0722892 0.00354502
0.120482 0.00979728
0.168675 0.0190968
0.216867 0.0313803
0.26506 0.0465775
0.313253 0.0646114
0.361446 0.0853989
0.409639 0.108851
0.457831 0.134873
0.506024 0.163367
0.554217 0.19423
0.60241 0.227357
0.650602 0.262637
0.698795 0.299961
0.746988 0.339217
0.795181 0.380291
0.843373 0.423071
0.891566 0.467443
0.939759 0.513296
0.987952 0.560519
1.03614 0.609001
1.08434 0.658635
1.13253 0.709315
1.18072 0.760934
1.22892 0.813388
1.27711 0.866575
1.3253 0.920388
1.37349 0.974724
1.42169 1.02947
1.46988 1.08452
1.51807 1.13976
1.56627 1.19505
1.61446 1.25026
1.66265 1.30523
1.71084 1.3598
1.75904 1.41378
1.80723 1.46695
1.85542 1.51905
1.90361 1.56981
1.95181 1.61889
2 1.66592
2.04819 1.71047
2.09639 1.75202
2.14458 1.79001
2.19277 1.82378
2.24096 1.85256
2.28916 1.8755
2.33735 1.89161
2.38554 1.89979
2.43373 1.89876
2.48193 1.88711
2.53012 1.86323
2.57831 1.82532
2.62651 1.77137
2.6747 1.69912
2.72289 1.60606
2.77108 1.4894
2.81928 1.34604
2.86747 1.17255
2.91566 0.965162
2.96386 0.719686
3.01205 0.431537
3.06024 0.0956764
3.10843 -0.293419
3.15663 -0.741793
3.20482 -1.25604
3.25301 -1.84336
3.3012 -2.51159
3.3494 -3.26923
3.39759 -4.12553
3.44578 -5.0905
3.49398 -6.17499
3.54217 -7.39071
3.59036 -8.7503
3.63855 -10.2674
3.68675 -11.9567
3.73494 -13.834
3.78313 -15.9163
3.83133 -18.2217
3.87952 -20.7699
3.92771 -23.5817
3.9759 -26.6794
4.0241 -30.0871
4.07229 -33.8303
4.12048 -37.9361
4.16867 -42.4337
4.21687 -47.354
4.26506 -52.73
4.31325 -58.5966
4.36145 -64.991
4.40964 -71.9528
4.45783 -79.5239
4.50602 -87.7485
4.55422 -96.6739
4.60241 -106.35
4.6506 -116.829
4.6988 -128.167
4.74699 -140.423
4.79518 -153.659
4.84337 -167.94
4.89157 -183.336
4.93976 -199.919
4.98795 -217.767
5.03614 -236.959
5.08434 -257.582
5.13253 -279.724
5.18072 -303.48
5.22892 -328.948
5.27711 -356.232
5.3253 -385.44
5.37349 -416.687
5.42169 -450.093
5.46988 -485.782
5.51807 -523.887
5.56627 -564.544
5.61446 -607.897
5.66265 -654.097
5.71084 -703.302
5.75904 -755.676
5.80723 -811.391
5.85542 -870.626
5.90361 -933.57
5.95181 -1000.42
6 -1071.37


==> ex1_past_a.txt <==
-6 9.50633
-5.95181 9.43995
-5.90361 9.37311
-5.85542 9.30581
-5.80723 9.23804
-5.75904 9.1698
-5.71084 9.10109
-5.66265 9.03189
-5.61446 8.96221
-5.56627 8.89204
-5.51807 8.82137
-5.46988 8.75022
-5.42169 8.67856
-5.37349 8.6064
-5.3253 8.53373
-5.27711 8.46055
-5.22892 8.38686
-5.18072 8.31265
-5.13253 8.23791
-5.08434 8.16266
-5.03614 8.08688
-4.98795 8.01056
-4.93976 7.93372
-4.89157 7.85633
-4.84337 7.77841
-4.79518 7.69995
-4.74699 7.62095
-4.6988 7.5414
-4.6506 7.4613
-4.60241 7.38066
-4.55422 7.29946
-4.50602 7.21772
-4.45783 7.13542
-4.40964 7.05257
-4.36145 6.96917
-4.31325 6.88522
-4.26506 6.80071
-4.21687 6.71566
-4.16867 6.63006
-4.12048 6.54391
-4.07229 6.45721
-4.0241 6.36997
-3.9759 6.2822
-3.92771 6.19389
-3.87952 6.10504
-3.83133 6.01567
-3.78313 5.92579
-3.73494 5.83539
-3.68675 5.74448
-3.63855 5.65307
-3.59036 5.56117
-3.54217 5.4688
-3.49398 5.37595
-3.44578 5.28264
-3.39759 5.18889
-3.3494 5.09471
-3.3012 5.00011
-3.25301 4.9051
-3.20482 4.80971
-3.15663 4.71396
-3.10843 4.61785
-3.06024 4.52142
-3.01205 4.42468
-2.96386 4.32766
-2.91566 4.23039
-2.86747 4.13288
-2.81928 4.03518
-2.77108 3.93731
-2.72289 3.83929
-2.6747 3.74118
-2.62651 3.643
-2.57831 3.54478
-2.53012 3.44658
-2.48193 3.34843
-2.43373 3.25037
-2.38554 3.15246
-2.33735 3.05474
-2.28916 2.95726
-2.24096 2.86007
-2.19277 2.76324
-2.14458 2.66682
-2.09639 2.57087
-2.04819 2.47544
-2 2.38062
-1.95181 2.28646
-1.90361 2.19304
-1.85542 2.10043
-1.80723 2.0087
-1.75904 1.91793
-1.71084 1.8282
-1.66265 1.73959
-1.61446 1.65218
-1.56627 1.56606
-1.51807 1.48132
-1.46988 1.39804
-1.42169 1.31632
-1.37349 1.23624
-1.3253 1.1579
-1.27711 1.08138
-1.22892 1.00679
-1.18072 0.934211
-1.13253 0.863738
-1.08434 0.795465
-1.03614 0.72948
-0.987952 0.665874
-0.939759 0.604734
-0.891566 0.546146
-0.843373 0.490193
-0.795181 0.436953
-0.746988 0.386504
-0.698795 0.338917
-0.650602 0.294261
-0.60241 0.252597
-0.554217 0.213983
-0.506024 0.178471
-0.457831 0.146106
-0.409639 0.116927
-0.361446 0.090965
-0.313253 0.0682452
-0.26506 0.0487844
-0.216867 0.0325915
-0.168675 0.0196676
-0.120482 0.0100056
-0.0722892 0.00359005
-0.0240964 0.000397395
0.0240964 0.000395726
0.0722892 0.00354502
0.120482 0.00979728
0.168675 0.0190968
0.216867 0.0313803
0.26506 0.0465775
0.313253 0.0646114
0.361446 0.0853989
0.409639 0.108851
0.457831 0.134873
0.506024 0.163367
0.554217 0.19423
0.60241 0.227356
0.650602 0.262637
0.698795 0.299961
0.746988 0.339216
0.795181 0.380291
0.843373 0.423071
0.891566 0.467445
0.939759 0.513302
0.987952 0.560531
1.03614 0.609026
1.08434 0.658681
1.13253 0.709395
1.18072 0.761069
1.22892 0.813608
1.27711 0.86692
1.3253 0.92092
1.37349 0.975524
1.42169 1.03065
1.46988 1.08623
1.51807 1.1422
1.56627 1.19847
1.61446 1.25501
1.66265 1.31174
1.71084 1.36862
1.75904 1.42559
1.80723 1.48261
1.85542 1.53965
1.90361 1.59666
1.95181 1.6536
2 1.71045
2.04819 1.76718
2.09639 1.82377
2.14458 1.88018
2.19277 1.9364
2.24096 1.99241
2.28916 2.04819
2.33735 2.10374
2.38554 2.15903
2.43373 2.21405
2.48193 2.2688
2.53012 2.32327
2.57831 2.37745
2.62651 2.43133
2.6747 2.48491
2.72289 2.53818
2.77108 2.59115
2.81928 2.6438
2.86747 2.69614
2.91566 2.74817
2.96386 2.79988
3.01205 2.85128
3.06024 2.90236
3.10843 2.95312
3.15663 3.00358
3.20482 3.05372
3.25301 3.10355
3.3012 3.15307
3.3494 3.20228
3.39759 3.25118
3.44578 3.29979
3.49398 3.34809
3.54217 3.39609
3.59036 3.4438
3.63855 3.49121
3.68675 3.53834
3.73494 3.58517
3.78313 3.63172
3.83133 3.67799
3.87952 3.72398
3.92771 3.76969
3.9759 3.81512
4.0241 3.86029
4.07229 3.90519
4.12048 3.94982
4.16867 3.99419
4.21687 4.0383
4.26506 4.08216
4.31325 4.12576
4.36145 4.16911
4.40964 4.21221
4.45783 4.25506
4.50602 4.29768
4.55422 4.34005
4.60241 4.38218
4.6506 4.42408
4.6988 4.46575
4.74699 4.50718
4.79518 4.54839
4.84337 4.58938
4.89157 4.63014
4.93976 4.67068
4.98795 4.711
5.03614 4.75111
5.08434 4.791
5.13253 4.83068
5.18072 4.87016
5.22892 4.90943
5.27711 4.94849
5.3253 4.98735
5.37349 5.02601
5.42169 5.06447
5.46988 5.10273
5.51807 5.14081
5.56627 5.17868
5.61446 5.21637
5.66265 5.25387
5.71084 5.29119
5.75904 5.32832
5.80723 5.36526
5.85542 5.40203
5.90361 5.43861
5.95181 5.47502
6 5.51125


==> example1_regionOfAccuracy.dat <==
intervalSize      & Ep2_errorFun_full    & Ep4_errorFun_full    & Ep6_errorFun_full    & Ep8_errorFun_full    & Ep2_errorFun_QB    & Ep4_errorFun_QB    & Ep6_errorFun_QB    & Ep8_errorFun_QB    & Ep2_errorFun_Q    & Ep4_errorFun_Q    & Ep6_errorFun_Q    & Ep8_errorFun_Q        
2.409639e-02      & 8.551774e-07         & 4.408242e-11         & 4.523291e-16         & 3.252607e-19         & 8.551774e-07       & 1.820207e-08       & 1.820441e-08       & 1.820441e-08       & 8.551774e-07      & 1.027995e-06      & 1.027989e-06      & 1.027989e-06     
7.228916e-02      & 2.421519e-05         & 1.139013e-08         & 1.393345e-12         & 4.312956e-15         & 2.421519e-05       & 1.480377e-06       & 1.480958e-06       & 1.480957e-06       & 2.421519e-05      & 2.900919e-05      & 2.900762e-05      & 2.900762e-05     
1.204819e-01      & 1.172623e-04         & 1.551685e-07         & 6.431312e-11         & 4.477130e-13         & 1.172623e-04       & 1.146204e-05       & 1.146967e-05       & 1.146966e-05       & 1.172623e-04      & 1.401344e-04      & 1.401142e-04      & 1.401142e-04     
1.686747e-01      & 3.357389e-04         & 8.810365e-07         & 8.320106e-10         & 9.644903e-12         & 3.357389e-04       & 4.415720e-05       & 4.419906e-05       & 4.419892e-05       & 3.357389e-04      & 4.005930e-04      & 4.004848e-04      & 4.004849e-04     
2.168675e-01      & 7.428436e-04         & 3.257679e-06         & 5.730213e-09         & 9.628788e-11         & 7.428436e-04       & 1.209326e-04       & 1.210826e-04       & 1.210818e-04       & 7.428436e-04      & 8.856277e-04      & 8.852488e-04      & 8.852490e-04     
2.650602e-01      & 1.408880e-03         & 9.323919e-06         & 2.701335e-08         & 6.078764e-10         & 1.408880e-03       & 2.703020e-04       & 2.707190e-04       & 2.707157e-04       & 1.408880e-03      & 1.679508e-03      & 1.678478e-03      & 1.678479e-03     
3.132530e-01      & 2.410850e-03         & 2.249726e-05         & 9.879692e-08         & 2.829202e-09         & 2.410850e-03       & 5.278406e-04       & 5.288203e-04       & 5.288097e-04       & 2.410850e-03      & 2.875445e-03      & 2.873079e-03      & 2.873081e-03     
3.614458e-01      & 3.831987e-03         & 4.803577e-05         & 3.011540e-07         & 1.059158e-08         & 3.831987e-03       & 9.360433e-04       & 9.380844e-04       & 9.380556e-04       & 3.831987e-03      & 4.575451e-03      & 4.570628e-03      & 4.570634e-03     
4.096386e-01      & 5.761252e-03         & 9.354837e-05         & 8.002402e-07         & 3.367307e-08         & 5.761252e-03       & 1.544129e-03       & 1.548016e-03       & 1.547947e-03       & 5.761252e-03      & 6.890140e-03      & 6.881154e-03      & 6.881167e-03     
4.578313e-01      & 8.292777e-03         & 1.695477e-04         & 1.910223e-06         & 9.425898e-08         & 8.292777e-03       & 2.407798e-03       & 2.414698e-03       & 2.414550e-03       & 8.292777e-03      & 9.938491e-03      & 9.922874e-03      & 9.922901e-03     
5.060241e-01      & 1.152528e-02         & 2.900392e-04         & 4.183503e-06         & 2.382641e-07         & 1.152528e-02       & 3.588944e-03       & 3.600527e-03       & 3.600231e-03       & 1.152528e-02      & 1.384755e-02      & 1.382188e-02      & 1.382194e-02     
5.542169e-01      & 1.556143e-02         & 4.731391e-04         & 8.536319e-06         & 5.539543e-07         & 1.556143e-02       & 5.155325e-03       & 5.173896e-03       & 5.173342e-03       & 1.556143e-02      & 1.875212e-02      & 1.871181e-02      & 1.871190e-02     
6.024096e-01      & 2.050723e-02         & 7.417139e-04         & 1.641727e-05         & 1.201042e-06         & 2.050723e-02       & 7.180205e-03       & 7.208864e-03       & 7.207878e-03       & 2.050723e-02      & 2.479438e-02      & 2.473342e-02      & 2.473359e-02     
6.506024e-01      & 2.647137e-02         & 1.124034e-03         & 3.002664e-05         & 2.454270e-06         & 2.647137e-02       & 9.741960e-03       & 9.784778e-03       & 9.783104e-03       & 2.647137e-02      & 3.212350e-02      & 3.203425e-02      & 3.203453e-02     
6.987952e-01      & 3.356454e-02         & 1.654431e-03         & 5.259448e-05         & 4.766414e-06         & 3.356454e-02       & 1.292367e-02       & 1.298589e-02       & 1.298315e-02       & 3.356454e-02      & 4.089524e-02      & 4.076811e-02      & 4.076856e-02     
7.469880e-01      & 4.189876e-02         & 2.373956e-03         & 8.872558e-05         & 8.856668e-06         & 4.189876e-02       & 1.681268e-02       & 1.690094e-02       & 1.689661e-02       & 4.189876e-02      & 5.127150e-02      & 5.109468e-02      & 5.109537e-02     
7.951807e-01      & 5.158681e-02         & 3.331026e-03         & 1.448190e-04         & 1.583143e-05         & 5.158681e-02       & 2.150015e-02       & 2.162273e-02       & 2.161609e-02       & 5.158681e-02      & 6.341989e-02      & 6.317903e-02      & 6.318008e-02     
8.433735e-01      & 6.274152e-02         & 4.582049e-03         & 2.295696e-04         & 2.734572e-05         & 6.274152e-02       & 2.708063e-02       & 2.724773e-02       & 2.723779e-02       & 6.274152e-02      & 7.751327e-02      & 7.719116e-02      & 7.719269e-02     
8.915663e-01      & 7.547521e-02         & 6.192031e-03         & 3.545592e-04         & 4.581452e-05         & 7.547521e-02       & 3.365155e-02       & 3.387559e-02       & 3.386106e-02       & 7.547521e-02      & 9.372927e-02      & 9.330551e-02      & 9.330768e-02     
9.397590e-01      & 8.989910e-02         & 8.235150e-03         & 5.349425e-04         & 7.468489e-05         & 8.989910e-02       & 4.131281e-02       & 4.160877e-02       & 4.158794e-02       & 8.989910e-02      & 1.122499e-01      & 1.117005e-01      & 1.117035e-01     
9.879518e-01      & 1.061228e-01         & 1.079529e-02         & 7.902351e-04         & 1.187805e-04         & 1.061228e-01       & 5.016630e-02       & 5.055205e-02       & 5.052277e-02       & 1.061228e-01      & 1.332609e-01      & 1.325580e-01      & 1.325621e-01     
1.036145e+00      & 1.242537e-01         & 1.396652e-02         & 1.145206e-03         & 1.847322e-04         & 1.242537e-01       & 6.031545e-02       & 6.081218e-02       & 6.077169e-02       & 1.242537e-01      & 1.569517e-01      & 1.560629e-01      & 1.560685e-01     
1.084337e+00      & 1.443968e-01         & 1.785358e-02         & 1.630884e-03         & 2.815089e-04         & 1.443968e-01       & 7.186481e-02       & 7.249743e-02       & 7.244229e-02       & 1.443968e-01      & 1.835144e-01      & 1.824029e-01      & 1.824102e-01     
1.132530e+00      & 1.666540e-01         & 2.257225e-02         & 2.285668e-03         & 4.210646e-04         & 1.666540e-01       & 8.491963e-02       & 8.571721e-02       & 8.564316e-02       & 1.666540e-01      & 2.131440e-01      & 2.117675e-01      & 2.117771e-01     
1.180723e+00      & 1.911238e-01         & 2.824971e-02         & 3.156565e-03         & 6.191193e-04         & 1.911238e-01       & 9.958543e-02       & 1.005817e-01       & 1.004835e-01       & 1.911238e-01      & 2.460374e-01      & 2.443482e-01      & 2.443605e-01     
1.228916e+00      & 2.179013e-01         & 3.502483e-02         & 4.300533e-03         & 8.960922e-04         & 2.179013e-01       & 1.159676e-01       & 1.172016e-01       & 1.170729e-01       & 2.179013e-01      & 2.823934e-01      & 2.803377e-01      & 2.803532e-01     
1.277108e+00      & 2.470775e-01         & 4.304842e-02         & 5.785945e-03         & 1.278206e-03         & 2.470775e-01       & 1.341712e-01       & 1.356874e-01       & 1.355206e-01       & 2.470775e-01      & 3.224123e-01      & 3.199296e-01      & 3.199491e-01     
1.325301e+00      & 2.787395e-01         & 5.248346e-02         & 7.694169e-03         & 1.798787e-03         & 2.787395e-01       & 1.543002e-01       & 1.561498e-01       & 1.559357e-01       & 2.787395e-01      & 3.662952e-01      & 3.633184e-01      & 3.633424e-01     
1.373494e+00      & 3.129702e-01         & 6.350518e-02         & 1.012126e-02         & 2.499776e-03         & 3.129702e-01       & 1.764576e-01       & 1.786986e-01       & 1.784264e-01       & 3.129702e-01      & 4.142441e-01      & 4.106983e-01      & 4.107276e-01     
1.421687e+00      & 3.498479e-01         & 7.630122e-02         & 1.317975e-02         & 3.433485e-03         & 3.498479e-01       & 2.007450e-01       & 2.034430e-01       & 2.031000e-01       & 3.498479e-01      & 4.664614e-01      & 4.622640e-01      & 4.622993e-01     
1.469880e+00      & 3.894470e-01         & 9.107166e-02         & 1.700058e-02         & 4.664614e-03         & 3.894470e-01       & 2.272622e-01       & 2.304912e-01       & 2.300624e-01       & 3.894470e-01      & 5.231497e-01      & 5.182094e-01      & 5.182515e-01     
1.518072e+00      & 4.318372e-01         & 1.080290e-01         & 2.173513e-02         & 6.272557e-03         & 4.318372e-01       & 2.561069e-01       & 2.599501e-01       & 2.594181e-01       & 4.318372e-01      & 5.845115e-01      & 5.787280e-01      & 5.787777e-01     
1.566265e+00      & 4.770838e-01         & 1.273983e-01         & 2.755728e-02         & 8.354035e-03         & 4.770838e-01       & 2.873748e-01       & 2.919253e-01       & 2.912700e-01       & 4.770838e-01      & 6.507487e-01      & 6.440124e-01      & 6.440703e-01     
1.614458e+00      & 5.252480e-01         & 1.494167e-01         & 3.466568e-02         & 1.102606e-02         & 5.252480e-01       & 3.211589e-01       & 3.265206e-01       & 3.257189e-01       & 5.252480e-01      & 7.220631e-01      & 7.142541e-01      & 7.143208e-01     
1.662651e+00      & 5.763867e-01         & 1.743341e-01         & 4.328606e-02         & 1.442930e-02         & 5.763867e-01       & 3.575499e-01       & 3.638382e-01       & 3.628635e-01       & 5.763867e-01      & 7.986553e-01      & 7.896431e-01      & 7.897193e-01     
1.710843e+00      & 6.305527e-01         & 2.024121e-01         & 5.367359e-02         & 1.873180e-02         & 6.305527e-01       & 3.966353e-01       & 4.039784e-01       & 4.028006e-01       & 6.305527e-01      & 8.807252e-01      & 8.703684e-01      & 8.704542e-01     
1.759036e+00      & 6.877948e-01         & 2.339247e-01         & 6.611541e-02         & 2.413323e-02         & 6.877948e-01       & 4.385000e-01       & 4.470397e-01       & 4.456243e-01       & 6.877948e-01      & 9.684717e-01      & 9.566168e-01      & 9.567123e-01     
1.807229e+00      & 7.481579e-01         & 2.691576e-01         & 8.093317e-02         & 3.086950e-02         & 7.481579e-01       & 4.832257e-01       & 4.931181e-01       & 4.914265e-01       & 7.481579e-01      & 1.062092e+00      & 1.048574e+00      & 1.048679e+00     
1.855422e+00      & 8.116834e-01         & 3.084084e-01         & 9.848567e-02         & 3.921796e-02         & 8.116834e-01       & 5.308908e-01       & 5.423081e-01       & 5.402966e-01       & 8.116834e-01      & 1.161783e+00      & 1.146423e+00      & 1.146536e+00     
1.903614e+00      & 8.784091e-01         & 3.519860e-01         & 1.191716e-01         & 4.950310e-02         & 8.784091e-01       & 5.815706e-01       & 5.947016e-01       & 5.923213e-01       & 8.784091e-01      & 1.267740e+00      & 1.250345e+00      & 1.250465e+00     
1.951807e+00      & 9.483696e-01         & 4.002110e-01         & 1.434324e-01         & 6.210285e-02         & 9.483696e-01       & 6.353370e-01       & 6.503886e-01       & 6.475847e-01       & 9.483696e-01      & 1.380155e+00      & 1.360520e+00      & 1.360645e+00     
2.000000e+00      & 1.021596e+00         & 4.534151e-01         & 1.717549e-01         & 7.745544e-02         & 1.021596e+00       & 6.922584e-01       & 7.094567e-01       & 7.061684e-01       & 1.021596e+00      & 1.499221e+00      & 1.477125e+00      & 1.477252e+00     
2.048193e+00      & 1.098117e+00         & 5.119408e-01         & 2.046744e-01         & 9.606702e-02         & 1.098117e+00       & 7.523997e-01       & 7.719914e-01       & 7.681513e-01       & 1.098117e+00      & 1.625128e+00      & 1.600335e+00      & 1.600460e+00     
2.096386e+00      & 1.177959e+00         & 5.761419e-01         & 2.427779e-01         & 1.185198e-01         & 1.177959e+00       & 8.158226e-01       & 8.380763e-01       & 8.336096e-01       & 1.177959e+00      & 1.758065e+00      & 1.730323e+00      & 1.730441e+00     
2.144578e+00      & 1.261144e+00         & 6.463823e-01         & 2.867066e-01         & 1.454812e-01         & 1.261144e+00       & 8.825849e-01       & 9.077925e-01       & 9.026170e-01       & 1.261144e+00      & 1.898218e+00      & 1.867260e+00      & 1.867362e+00     
2.192771e+00      & 1.347693e+00         & 7.230367e-01         & 3.371594e-01         & 1.777133e-01         & 1.347693e+00       & 9.527412e-01       & 9.812193e-01       & 9.752444e-01       & 1.347693e+00      & 2.045774e+00      & 2.011313e+00      & 2.011392e+00     
2.240964e+00      & 1.437624e+00         & 8.064902e-01         & 3.948961e-01         & 2.160836e-01         & 1.437624e+00       & 1.026342e+00       & 1.058434e+00       & 1.051561e+00       & 1.437624e+00      & 2.200916e+00      & 2.162650e+00      & 2.162694e+00     
2.289157e+00      & 1.530955e+00         & 8.971377e-01         & 4.607403e-01         & 2.615766e-01         & 1.530955e+00       & 1.103436e+00       & 1.139512e+00       & 1.131631e+00       & 1.530955e+00      & 2.363826e+00      & 2.321433e+00      & 2.321429e+00     
2.337349e+00      & 1.627699e+00         & 9.953843e-01         & 5.355832e-01         & 3.153054e-01         & 1.627699e+00       & 1.184065e+00       & 1.224526e+00       & 1.215521e+00       & 1.627699e+00      & 2.534684e+00      & 2.487824e+00      & 2.487756e+00     
2.385542e+00      & 1.727869e+00         & 1.101645e+00         & 6.203863e-01         & 3.785259e-01         & 1.727869e+00       & 1.268272e+00       & 1.313548e+00       & 1.303289e+00       & 1.727869e+00      & 2.713670e+00      & 2.661983e+00      & 2.661830e+00     
2.433735e+00      & 1.831477e+00         & 1.216344e+00         & 7.161855e-01         & 4.526503e-01         & 1.831477e+00       & 1.356092e+00       & 1.406649e+00       & 1.394997e+00       & 1.831477e+00      & 2.900962e+00      & 2.844067e+00      & 2.843807e+00     
2.481928e+00      & 1.938532e+00         & 1.339916e+00         & 8.240938e-01         & 5.392625e-01         & 1.938532e+00       & 1.447559e+00       & 1.503897e+00       & 1.490701e+00       & 1.938532e+00      & 3.096734e+00      & 3.034231e+00      & 3.033835e+00     
2.530120e+00      & 2.049043e+00         & 1.472804e+00         & 9.453055e-01         & 6.401348e-01         & 2.049043e+00       & 1.542704e+00       & 1.605358e+00       & 1.590456e+00       & 2.049043e+00      & 3.301161e+00      & 3.232628e+00      & 3.232064e+00     
2.578313e+00      & 2.163017e+00         & 1.615460e+00         & 1.081099e+00         & 7.572448e-01         & 2.163017e+00       & 1.641554e+00       & 1.711098e+00       & 1.694316e+00       & 2.163017e+00      & 3.514416e+00      & 3.439409e+00      & 3.438638e+00     
2.626506e+00      & 2.280459e+00         & 1.768348e+00         & 1.232843e+00         & 8.927946e-01         & 2.280459e+00       & 1.744131e+00       & 1.821182e+00       & 1.802331e+00       & 2.280459e+00      & 3.736672e+00      & 3.654723e+00      & 3.653700e+00     
2.674699e+00      & 2.401376e+00         & 1.931938e+00         & 1.401994e+00         & 1.049230e+00         & 2.401376e+00       & 1.850458e+00       & 1.935674e+00       & 1.914552e+00       & 2.401376e+00      & 3.968097e+00      & 3.878717e+00      & 3.877391e+00     
2.722892e+00      & 2.525770e+00         & 2.106710e+00         & 1.590108e+00         & 1.229263e+00         & 2.525770e+00       & 1.960551e+00       & 2.054635e+00       & 2.031027e+00       & 2.525770e+00      & 4.208862e+00      & 4.111535e+00      & 4.109847e+00     
2.771084e+00      & 2.653646e+00         & 2.293152e+00         & 1.798838e+00         & 1.435892e+00         & 2.653646e+00       & 2.074424e+00       & 2.178127e+00       & 2.151804e+00       & 2.653646e+00      & 4.459133e+00      & 4.353322e+00      & 4.351202e+00     
2.819277e+00      & 2.785005e+00         & 2.491764e+00         & 2.029942e+00         & 1.672427e+00         & 2.785005e+00       & 2.192088e+00       & 2.306210e+00       & 2.276927e+00       & 2.785005e+00      & 4.719078e+00      & 4.604218e+00      & 4.601589e+00     
2.867470e+00      & 2.919850e+00         & 2.703051e+00         & 2.285284e+00         & 1.942516e+00         & 2.919850e+00       & 2.313553e+00       & 2.438946e+00       & 2.406444e+00       & 2.919850e+00      & 4.988862e+00      & 4.864364e+00      & 4.861137e+00     
2.915663e+00      & 3.058183e+00         & 2.927528e+00         & 2.566840e+00         & 2.250170e+00         & 3.058183e+00       & 2.438823e+00       & 2.576393e+00       & 2.540396e+00       & 3.058183e+00      & 5.268650e+00      & 5.133898e+00      & 5.129970e+00     
2.963855e+00      & 3.200003e+00         & 3.165720e+00         & 2.876700e+00         & 2.599792e+00         & 3.200003e+00       & 2.567900e+00       & 2.718612e+00       & 2.678829e+00       & 3.200003e+00      & 5.558605e+00      & 5.412956e+00      & 5.408214e+00     
3.012048e+00      & 3.345311e+00         & 3.418159e+00         & 3.217074e+00         & 2.996206e+00         & 3.345311e+00       & 2.700785e+00       & 2.865662e+00       & 2.821786e+00       & 3.345311e+00      & 5.858890e+00      & 5.701673e+00      & 5.695987e+00     
3.060241e+00      & 3.494107e+00         & 3.685385e+00         & 3.590296e+00         & 3.444690e+00         & 3.494107e+00       & 2.837475e+00       & 3.017602e+00       & 2.969309e+00       & 3.494107e+00      & 6.169667e+00      & 6.000184e+00      & 5.993408e+00     
3.108434e+00      & 3.646390e+00         & 3.967948e+00         & 3.998826e+00         & 3.951008e+00         & 3.646390e+00       & 2.977964e+00       & 3.174491e+00       & 3.121442e+00       & 3.646390e+00      & 6.491096e+00      & 6.308620e+00      & 6.300591e+00     
3.156627e+00      & 3.802160e+00         & 4.266406e+00         & 4.445258e+00         & 4.521447e+00         & 3.802160e+00       & 3.122244e+00       & 3.336389e+00       & 3.278228e+00       & 3.802160e+00      & 6.823339e+00      & 6.627113e+00      & 6.617647e+00     
3.204819e+00      & 3.961415e+00         & 4.581324e+00         & 4.932320e+00         & 5.162851e+00         & 3.961415e+00       & 3.270304e+00       & 3.503357e+00       & 3.439710e+00       & 3.961415e+00      & 7.166555e+00      & 6.955793e+00      & 6.944685e+00     
3.253012e+00      & 4.124154e+00         & 4.913278e+00         & 5.462882e+00         & 5.882663e+00         & 4.124154e+00       & 3.422130e+00       & 3.675454e+00       & 3.605933e+00       & 4.124154e+00      & 7.520903e+00      & 7.294787e+00      & 7.281810e+00     
3.301205e+00      & 4.290375e+00         & 5.262850e+00         & 6.039959e+00         & 6.688961e+00         & 4.290375e+00       & 3.577708e+00       & 3.852744e+00       & 3.776942e+00       & 4.290375e+00      & 7.886541e+00      & 7.644225e+00      & 7.629124e+00     
3.349398e+00      & 4.460076e+00         & 5.630630e+00         & 6.666714e+00         & 7.590506e+00         & 4.460076e+00       & 3.737019e+00       & 4.035286e+00       & 3.952783e+00       & 4.460076e+00      & 8.263629e+00      & 8.004232e+00      & 7.986726e+00     
3.397590e+00      & 4.633255e+00         & 6.017220e+00         & 7.346467e+00         & 8.596785e+00         & 4.633255e+00       & 3.900043e+00       & 4.223146e+00       & 4.133504e+00       & 4.633255e+00      & 8.652322e+00      & 8.374935e+00      & 8.354710e+00     
3.445783e+00      & 4.809911e+00         & 6.423225e+00         & 8.082694e+00         & 9.718055e+00         & 4.809911e+00       & 4.066758e+00       & 4.416386e+00       & 4.319154e+00       & 4.809911e+00      & 9.052780e+00      & 8.756457e+00      & 8.733169e+00     
3.493976e+00      & 4.990040e+00         & 6.849261e+00         & 8.879036e+00         & 1.096540e+01         & 4.990040e+00       & 4.237138e+00       & 4.615073e+00       & 4.509784e+00       & 4.990040e+00      & 9.465158e+00      & 9.148922e+00      & 9.122191e+00     
3.542169e+00      & 5.173641e+00         & 7.295954e+00         & 9.739302e+00         & 1.235076e+01         & 5.173641e+00       & 4.411157e+00       & 4.819274e+00       & 4.705448e+00       & 5.173641e+00      & 9.889613e+00      & 9.552455e+00      & 9.521860e+00     
3.590361e+00      & 5.360710e+00         & 7.763934e+00         & 1.066747e+01         & 1.388704e+01         & 5.360710e+00       & 4.588785e+00       & 5.029056e+00       & 4.906202e+00       & 5.360710e+00      & 1.032630e+01      & 9.967177e+00      & 9.932256e+00     
3.638554e+00      & 5.551245e+00         & 8.253841e+00         & 1.166771e+01         & 1.558807e+01         & 5.551245e+00       & 4.769993e+00       & 5.244491e+00       & 5.112103e+00       & 5.551245e+00      & 1.077538e+01      & 1.039321e+01      & 1.035346e+01     
3.686747e+00      & 5.745244e+00         & 8.766325e+00         & 1.274435e+01         & 1.746878e+01         & 5.745244e+00       & 4.954746e+00       & 5.465650e+00       & 5.323214e+00       & 5.745244e+00      & 1.123701e+01      & 1.083068e+01      & 1.078553e+01     
3.734940e+00      & 5.942703e+00         & 9.302042e+00         & 1.390193e+01         & 1.954517e+01         & 5.942703e+00       & 5.143010e+00       & 5.692606e+00       & 5.539600e+00       & 5.942703e+00      & 1.171134e+01      & 1.127969e+01      & 1.122856e+01     
3.783133e+00      & 6.143620e+00         & 9.861656e+00         & 1.514517e+01         & 2.183441e+01         & 6.143620e+00       & 5.334748e+00       & 5.925437e+00       & 5.761330e+00       & 6.143620e+00      & 1.219853e+01      & 1.174039e+01      & 1.168259e+01     
3.831325e+00      & 6.347992e+00         & 1.044584e+01         & 1.647899e+01         & 2.435491e+01         & 6.347992e+00       & 5.529921e+00       & 6.164221e+00       & 5.988475e+00       & 6.347992e+00      & 1.269873e+01      & 1.221287e+01      & 1.214768e+01     
3.879518e+00      & 6.555817e+00         & 1.105528e+01         & 1.790852e+01         & 2.712637e+01         & 6.555817e+00       & 5.728488e+00       & 6.409037e+00       & 6.221115e+00       & 6.555817e+00      & 1.321210e+01      & 1.269727e+01      & 1.262390e+01     
3.927711e+00      & 6.767090e+00         & 1.169065e+01         & 1.943909e+01         & 3.016989e+01         & 6.767090e+00       & 5.930408e+00       & 6.659970e+00       & 6.459330e+00       & 6.767090e+00      & 1.373880e+01      & 1.319369e+01      & 1.311129e+01     
3.975904e+00      & 6.981811e+00         & 1.235266e+01         & 2.107625e+01         & 3.350799e+01         & 6.981811e+00       & 6.135635e+00       & 6.917104e+00       & 6.703207e+00       & 6.981811e+00      & 1.427899e+01      & 1.370227e+01      & 1.360989e+01     
4.024096e+00      & 7.199974e+00         & 1.304202e+01         & 2.282576e+01         & 3.716473e+01         & 7.199974e+00       & 6.344125e+00       & 7.180529e+00       & 6.952840e+00       & 7.199974e+00      & 1.483281e+01      & 1.422312e+01      & 1.411974e+01     
4.072289e+00      & 7.421579e+00         & 1.375943e+01         & 2.469361e+01         & 4.116579e+01         & 7.421579e+00       & 6.555829e+00       & 7.450336e+00       & 7.208327e+00       & 7.421579e+00      & 1.540044e+01      & 1.475635e+01      & 1.464087e+01     
4.120482e+00      & 7.646621e+00         & 1.450561e+01         & 2.668603e+01         & 4.553851e+01         & 7.646621e+00       & 6.770698e+00       & 7.726619e+00       & 7.469774e+00       & 7.646621e+00      & 1.598201e+01      & 1.530209e+01      & 1.517331e+01     
4.168675e+00      & 7.875099e+00         & 1.528130e+01         & 2.880946e+01         & 5.031206e+01         & 7.875099e+00       & 6.988682e+00       & 8.009477e+00       & 7.737291e+00       & 7.875099e+00      & 1.657770e+01      & 1.586046e+01      & 1.571709e+01     
4.216867e+00      & 8.107008e+00         & 1.608724e+01         & 3.107062e+01         & 5.551743e+01         & 8.107008e+00       & 7.209727e+00       & 8.299009e+00       & 8.010998e+00       & 8.107008e+00      & 1.718765e+01      & 1.643156e+01      & 1.627220e+01     
4.265060e+00      & 8.342347e+00         & 1.692416e+01         & 3.347644e+01         & 6.118760e+01         & 8.342347e+00       & 7.433781e+00       & 8.595322e+00       & 8.291023e+00       & 8.342347e+00      & 1.781204e+01      & 1.701553e+01      & 1.683867e+01     
4.313253e+00      & 8.581113e+00         & 1.779282e+01         & 3.603412e+01         & 6.735762e+01         & 8.581113e+00       & 7.660787e+00       & 8.898522e+00       & 8.577499e+00       & 8.581113e+00      & 1.845100e+01      & 1.761247e+01      & 1.741648e+01     
4.361446e+00      & 8.823302e+00         & 1.869399e+01         & 3.875113e+01         & 7.406469e+01         & 8.823302e+00       & 7.890689e+00       & 9.208723e+00       & 8.870571e+00       & 8.823302e+00      & 1.910471e+01      & 1.822251e+01      & 1.800564e+01     
4.409639e+00      & 9.068913e+00         & 1.962843e+01         & 4.163517e+01         & 8.134827e+01         & 9.068913e+00       & 8.123427e+00       & 9.526038e+00       & 9.170393e+00       & 9.068913e+00      & 1.977333e+01      & 1.884577e+01      & 1.860612e+01     
4.457831e+00      & 9.317941e+00         & 2.059693e+01         & 4.469425e+01         & 8.925022e+01         & 9.317941e+00       & 8.358942e+00       & 9.850589e+00       & 9.477126e+00       & 9.317941e+00      & 2.045700e+01      & 1.948236e+01      & 1.921789e+01     
4.506024e+00      & 9.570386e+00         & 2.160025e+01         & 4.793663e+01         & 9.781486e+01         & 9.570386e+00       & 8.597173e+00       & 1.018250e+01       & 9.790944e+00       & 9.570386e+00      & 2.115589e+01      & 2.013241e+01      & 1.984094e+01     
4.554217e+00      & 9.826243e+00         & 2.263921e+01         & 5.137086e+01         & 1.070892e+02         & 9.826243e+00       & 8.838056e+00       & 1.052189e+01       & 1.011203e+01       & 9.826243e+00      & 2.187017e+01      & 2.079602e+01      & 2.047521e+01     
4.602410e+00      & 1.008551e+01         & 2.371460e+01         & 5.500579e+01         & 1.171228e+02         & 1.008551e+01       & 9.081527e+00       & 1.086891e+01       & 1.044058e+01       & 1.008551e+01      & 2.259999e+01      & 2.147333e+01      & 2.112065e+01     
4.650602e+00      & 1.034819e+01         & 2.482723e+01         & 5.885054e+01         & 1.279682e+02         & 1.034819e+01       & 9.327521e+00       & 1.122368e+01       & 1.077681e+01       & 1.034819e+01      & 2.334551e+01      & 2.216446e+01      & 2.177720e+01     
4.698795e+00      & 1.061427e+01         & 2.597792e+01         & 6.291456e+01         & 1.396809e+02         & 1.061427e+01       & 9.575970e+00       & 1.158635e+01       & 1.112092e+01       & 1.061427e+01      & 2.410689e+01      & 2.286952e+01      & 2.244480e+01     
4.746988e+00      & 1.088375e+01         & 2.716750e+01         & 6.720759e+01         & 1.523196e+02         & 1.088375e+01       & 9.826806e+00       & 1.195707e+01       & 1.147317e+01       & 1.088375e+01      & 2.488431e+01      & 2.358863e+01      & 2.312335e+01     
4.795181e+00      & 1.115664e+01         & 2.839680e+01         & 7.173969e+01         & 1.659460e+02         & 1.115664e+01       & 1.007996e+01       & 1.233598e+01       & 1.183379e+01       & 1.115664e+01      & 2.567791e+01      & 2.432191e+01      & 2.381277e+01     
4.843373e+00      & 1.143292e+01         & 2.966665e+01         & 7.652124e+01         & 1.806254e+02         & 1.143292e+01       & 1.033536e+01       & 1.272324e+01       & 1.220304e+01       & 1.143292e+01      & 2.648787e+01      & 2.506950e+01      & 2.451295e+01     
4.891566e+00      & 1.171259e+01         & 3.097792e+01         & 8.156294e+01         & 1.964266e+02         & 1.171259e+01       & 1.059293e+01       & 1.311902e+01       & 1.258121e+01       & 1.171259e+01      & 2.731434e+01      & 2.583150e+01      & 2.522378e+01     
4.939759e+00      & 1.199566e+01         & 3.233146e+01         & 8.687583e+01         & 2.134220e+02         & 1.199566e+01       & 1.085261e+01       & 1.352348e+01       & 1.296860e+01       & 1.199566e+01      & 2.815750e+01      & 2.660805e+01      & 2.594512e+01     
4.987952e+00      & 1.228212e+01         & 3.372813e+01         & 9.247130e+01         & 2.316879e+02         & 1.228212e+01       & 1.111431e+01       & 1.393679e+01       & 1.336550e+01       & 1.228212e+01      & 2.901750e+01      & 2.739927e+01      & 2.667683e+01     
5.036145e+00      & 1.257197e+01         & 3.516881e+01         & 9.836107e+01         & 2.513047e+02         & 1.257197e+01       & 1.137796e+01       & 1.435914e+01       & 1.377226e+01       & 1.257197e+01      & 2.989451e+01      & 2.820528e+01      & 2.741875e+01     
5.084337e+00      & 1.286521e+01         & 3.665438e+01         & 1.045572e+02         & 2.723567e+02         & 1.286521e+01       & 1.164348e+01       & 1.479070e+01       & 1.418922e+01       & 1.286521e+01      & 3.078871e+01      & 2.902620e+01      & 2.817072e+01     
5.132530e+00      & 1.316183e+01         & 3.818574e+01         & 1.110722e+02         & 2.949327e+02         & 1.316183e+01       & 1.191080e+01       & 1.523167e+01       & 1.461675e+01       & 1.316183e+01      & 3.170025e+01      & 2.986217e+01      & 2.893255e+01     
5.180723e+00      & 1.346183e+01         & 3.976377e+01         & 1.179188e+02         & 3.191261e+02         & 1.346183e+01       & 1.217982e+01       & 1.568224e+01       & 1.505523e+01       & 1.346183e+01      & 3.262930e+01      & 3.071331e+01      & 2.970404e+01     
5.228916e+00      & 1.376521e+01         & 4.138939e+01         & 1.251103e+02         & 3.450347e+02         & 1.376521e+01       & 1.245049e+01       & 1.614261e+01       & 1.550508e+01       & 1.376521e+01      & 3.357604e+01      & 3.157975e+01      & 3.048497e+01     
5.277108e+00      & 1.407196e+01         & 4.306351e+01         & 1.326601e+02         & 3.727616e+02         & 1.407196e+01       & 1.272270e+01       & 1.661300e+01       & 1.596674e+01       & 1.407196e+01      & 3.454062e+01      & 3.246161e+01      & 3.127510e+01     
5.325301e+00      & 1.438210e+01         & 4.478706e+01         & 1.405823e+02         & 4.024145e+02         & 1.438210e+01       & 1.299638e+01       & 1.709361e+01       & 1.644064e+01       & 1.438210e+01      & 3.552323e+01      & 3.335903e+01      & 3.207419e+01     
5.373494e+00      & 1.469560e+01         & 4.656096e+01         & 1.488911e+02         & 4.341067e+02         & 1.469560e+01       & 1.327144e+01       & 1.758468e+01       & 1.692728e+01       & 1.469560e+01      & 3.652403e+01      & 3.427214e+01      & 3.288197e+01     
5.421687e+00      & 1.501248e+01         & 4.838615e+01         & 1.576014e+02         & 4.679568e+02         & 1.501248e+01       & 1.354779e+01       & 1.808642e+01       & 1.742716e+01       & 1.501248e+01      & 3.754319e+01      & 3.520106e+01      & 3.369813e+01     
5.469880e+00      & 1.533272e+01         & 5.026358e+01         & 1.667284e+02         & 5.040891e+02         & 1.533272e+01       & 1.382536e+01       & 1.859907e+01       & 1.794081e+01       & 1.533272e+01      & 3.858089e+01      & 3.614594e+01      & 3.452239e+01     
5.518072e+00      & 1.565633e+01         & 5.219420e+01         & 1.762875e+02         & 5.426338e+02         & 1.565633e+01       & 1.410405e+01       & 1.912287e+01       & 1.846879e+01       & 1.565633e+01      & 3.963729e+01      & 3.710689e+01      & 3.535440e+01     
5.566265e+00      & 1.598331e+01         & 5.417898e+01         & 1.862948e+02         & 5.837271e+02         & 1.598331e+01       & 1.438377e+01       & 1.965808e+01       & 1.901169e+01       & 1.598331e+01      & 4.071257e+01      & 3.808407e+01      & 3.619383e+01     
5.614458e+00      & 1.631365e+01         & 5.621888e+01         & 1.967668e+02         & 6.275118e+02         & 1.631365e+01       & 1.466443e+01       & 2.020495e+01       & 1.957012e+01       & 1.631365e+01      & 4.180691e+01      & 3.907760e+01      & 3.704028e+01     
5.662651e+00      & 1.664735e+01         & 5.831489e+01         & 2.077203e+02         & 6.741368e+02         & 1.664735e+01       & 1.494594e+01       & 2.076375e+01       & 2.014474e+01       & 1.664735e+01      & 4.292047e+01      & 4.008763e+01      & 3.789338e+01     
5.710843e+00      & 1.698441e+01         & 6.046799e+01         & 2.191727e+02         & 7.237583e+02         & 1.698441e+01       & 1.522820e+01       & 2.133474e+01       & 2.073621e+01       & 1.698441e+01      & 4.405344e+01      & 4.111428e+01      & 3.875270e+01     
5.759036e+00      & 1.732482e+01         & 6.267917e+01         & 2.311418e+02         & 7.765392e+02         & 1.732482e+01       & 1.551113e+01       & 2.191821e+01       & 2.134527e+01       & 1.732482e+01      & 4.520599e+01      & 4.215771e+01      & 3.961780e+01     
5.807229e+00      & 1.766860e+01         & 6.494945e+01         & 2.436457e+02         & 8.326498e+02         & 1.766860e+01       & 1.579463e+01       & 2.251444e+01       & 2.197266e+01       & 1.766860e+01      & 4.637830e+01      & 4.321804e+01      & 4.048821e+01     
5.855422e+00      & 1.801572e+01         & 6.727982e+01         & 2.567033e+02         & 8.922678e+02         & 1.801572e+01       & 1.607860e+01       & 2.312372e+01       & 2.261915e+01       & 1.801572e+01      & 4.757054e+01      & 4.429543e+01      & 4.136343e+01     
5.903614e+00      & 1.836620e+01         & 6.967132e+01         & 2.703336e+02         & 9.555791e+02         & 1.836620e+01       & 1.636294e+01       & 2.374637e+01       & 2.328558e+01       & 1.836620e+01      & 4.878290e+01      & 4.539002e+01      & 4.224294e+01     
5.951807e+00      & 1.872003e+01         & 7.212496e+01         & 2.845565e+02         & 1.022777e+03         & 1.872003e+01       & 1.664756e+01       & 2.438270e+01       & 2.397281e+01       & 1.872003e+01      & 5.001554e+01      & 4.650194e+01      & 4.312620e+01     
6.000000e+00      & 1.907721e+01         & 7.464178e+01         & 2.993921e+02         & 1.094064e+03         & 1.907721e+01       & 1.693236e+01       & 2.503302e+01       & 2.468173e+01       & 1.907721e+01      & 5.126866e+01      & 4.763136e+01      & 4.401261e+01     


==> example6_convergenceData_d3.dat <==
# Table II Data
# finite element beam model, convergence and scalability results; d=3 
numElements &   n  &     n^3       &  CPU-sec  &  E_3^+(x_0)     &  exponentCoeff  &  exponentFit 
     1      &   6  &  2.1600e+02   & 1.28e-02  & 2.368619e-03    &     -4.56       &     2.34 
     2      &  12  &  1.7280e+03   & 1.44e-02  & 2.158551e-03    &     -4.56       &     2.34 
     4      &  24  &  1.3824e+04   & 1.89e-02  & 2.113224e-03    &     -4.56       &     2.34 
     8      &  48  &  1.1059e+05   & 5.19e-02  & 2.102451e-03    &     -4.56       &     2.34 
    16      &  96  &  8.8474e+05   & 3.38e-01  & 2.099794e-03    &     -4.56       &     2.34 
    32      & 192  &  7.0779e+06   & 3.73e+00  & 2.099132e-03    &     -4.56       &     2.34 
    64      & 384  &  5.6623e+07   & 3.44e+01  & 2.098964e-03    &     -4.56       &     2.34 
   128      & 768  &  4.5298e+08   & 3.04e+02  & 2.098766e-03    &     -4.56       &     2.34 
   180      &1080  &  1.2597e+09   & 9.49e+02  & 2.099796e-03    &     -4.56       &     2.34 


==> example6_convergenceData_d4.dat <==
# Table II Data
# finite element beam model, convergence and scalability results; d=4 
numElements &   n  &     n^4       &  CPU-sec  &  E_4^+(x_0)     &  exponentCoeff  &  exponentFit 
     1      &   6  &  1.2960e+03   & 2.80e-02  & 2.370479e-03    &     -3.91       &     2.81 
     2      &  12  &  2.0736e+04   & 3.58e-02  & 2.159446e-03    &     -3.91       &     2.81 
     4      &  24  &  3.3178e+05   & 1.62e-01  & 2.113984e-03    &     -3.91       &     2.81 
     8      &  48  &  5.3084e+06   & 3.24e+00  & 2.103181e-03    &     -3.91       &     2.81 
    16      &  96  &  8.4935e+07   & 5.61e+01  & 2.100516e-03    &     -3.91       &     2.81 
    32      & 192  &  1.3590e+09   & 1.03e+03  & 2.099852e-03    &     -3.91       &     2.81 


==> example6_convergenceData_e3.dat <==
# Table III Data
# finite element beam model, convergence and scalability results 
# numEls = 3   -->   n = 18 
   d   &  CPU-sec-2   &  E_d^+(x_0)     
   2   &   1.60e-01   & 2.107117e-03    
   3   &   1.71e-02   & 2.124636e-03    
   4   &   6.84e-02   & 2.125430e-03    
   5   &   1.01e+00   & 2.125433e-03    
   6   &   2.61e+01   & 2.125433e-03    


==> example6_convergenceData_e3_biggerIC.dat <==
# Table III Data
# finite element beam model, convergence and scalability results 
# numEls = 3   -->   n = 18 
   d   &  CPU-sec-2   &  E_d^+(x_0)     
   2   &   1.42e-01   & 2.107117e-01    
   3   &   2.18e-02   & 2.282305e-01    
   4   &   6.88e-02   & 2.361645e-01    
   5   &   1.12e+00   & 2.365182e-01    
   6   &   2.65e+01   & 2.363299e-01    

